Evonne: Interactive Proof Visualization for Description Logics (System Description) -- Extended Version

Explanations for description logic (DL) entailments provide important support for the maintenance of large ontologies. The "justifications" usually employed for this purpose in ontology editors pinpoint the parts of the ontology responsible for a given entailment. Proofs for entailments make the intermediate reasoning steps explicit, and thus explain how a consequence can actually be derived. We present an interactive system for exploring description logic proofs, called Evonne, which visualizes proofs of consequences for ontologies written in expressive DLs. We describe the methods used for computing those proofs, together with a feature called signature-based proof condensation. Moreover, we evaluate the quality of generated proofs using real ontologies.

==> figures/avg-comp-2.csv <==
327,327
319,319
277,277
250,250
307,236
331,331
425,425
325,325
422,422
276,276
271,271
297,297
268,268
307,307
262,262
158,158
242,242
248,248
246,246
363,363
346,352
370,250
167,180
202,210
280,280
348,348
418,418
358,358
369,369
293,293
241,241
188,188
202,210
176,184
237,243
158,158
374,250
297,297
388,388
377,377
413,413
323,323
358,358
344,344
325,325
330,330
364,364
323,323
255,257
335,335
355,355
188,188
365,365
358,358
402,402
340,340
165,180
365,365
394,394
196,196
281,281
266,266
305,305
319,319
239,239
295,295
325,325
339,339
378,378
364,364
341,341
435,435
422,422
297,297
274,274
303,303
238,238
332,332
315,315
327,327
315,315
333,333
379,379
268,268
242,242
237,237
264,264
257,250
291,291
291,291
396,396
323,323
349,349
262,262
219,219
368,368
202,210
367,367
371,371
282,282
280,236
281,281
314,314
251,251
252,252
239,239
348,348
300,300
268,268
272,272
278,278
454,454
226,226
264,287
291,355
260,260
335,335
261,261
248,248
243,243
181,181
280,280
330,330
309,309
268,268
270,270
319,319
290,290
336,336
234,234
292,292
187,145
253,253
280,280
305,250
354,354
255,255
347,347
335,335
198,208
202,210
190,199
202,210
332,332
445,445
372,372
311,311
350,350
311,311
413,413
284,284
284,284
245,245
238,238
418,418
278,278
342,342
257,298
331,331
340,340
314,314
331,331
349,349
258,258
297,297
321,321
324,180
137,137
321,250
275,275
320,320
289,289
349,349
190,190
368,368
355,355
289,289
243,243
186,186
403,403
275,275
396,396
388,388
328,328
255,255
144,144
150,150
313,313
345,345
333,333
326,326
348,348
251,251
341,354
304,285
321,321
299,277
268,256
263,258
181,181
190,190
394,394
329,292
336,336
311,311
331,331
315,315
322,322
347,347
349,349
286,286
316,316
295,356
315,341
241,241
146,146
316,316
330,330
233,145
274,274
295,295
339,339
311,311
283,283
293,293
349,343
348,348
320,320
341,341
426,250
286,250
407,407
348,348
264,264
339,339
392,392
300,356
259,263
252,250
253,253
264,264
217,217
227,227
348,348
343,343
272,272
332,332
233,260
319,319
331,331
308,308
312,328
221,180
353,353
363,250
245,245
300,300
343,343
341,341
219,260
235,293
181,181
295,295
311,311
267,267
359,359
282,282
281,281
282,282
281,281
281,281
382,378
197,197
373,373
328,328
301,301
409,409
387,387
337,337
331,331
276,276
317,317
282,284
280,280
190,198
278,278
261,261
295,295
338,338
306,306
260,260
310,310
285,285
308,308
288,288
255,246
259,245
353,353
382,382
387,387
452,452
339,339
412,412
178,178
307,307
303,303
295,295
301,301
268,268
296,296
269,269
286,286
277,277
307,307
276,276
260,260
286,250
320,320
242,242
302,302
346,346
343,343
356,356
372,372
339,339
356,356
382,382
345,345
448,448
364,364
275,275
251,251
272,272
392,392
292,292
398,400
359,359
284,284
292,289
298,272
196,196
219,219
352,352
280,280
258,258
308,308
297,267
258,258
302,302
312,312
319,319
167,167
288,288
322,322
257,257
344,344
356,356
385,385
460,460
411,411
347,347
346,346
272,325
418,418
392,392
301,301
257,257
329,329
366,366
298,298
243,243
276,263
279,274
267,258
265,248
167,250
310,310
267,267
408,395
331,331
178,188
205,212
248,248
423,423
403,417
174,174
346,346
330,330
380,380
367,367
311,311
248,248
312,312
294,294
317,317
410,410
395,395
334,330
308,308
336,336
323,323
314,314
391,391
403,403
308,308
307,307
355,355
317,317
441,441
324,324
248,248
313,313
302,302
308,308
352,352
354,354
264,264
277,277
295,295
323,323
303,303
312,312
273,273
263,263
291,291
164,164
181,191
364,364
365,365
294,294
438,438
181,181
295,295
305,305
340,250
294,294
345,345
409,409
316,316
344,344
297,297
346,250
388,435
296,296
301,304
341,341
308,308
376,376
347,330
320,306
307,180
274,254
355,326
346,346
394,394
464,464
297,297
196,196
301,301
291,291
266,266
288,288
322,322
322,322
267,267
272,272
303,303
263,263
300,300
343,343
262,262
257,257
297,297
290,290
322,322
395,395
342,342
352,352
337,250
318,318
319,319
228,286
323,323
373,373
362,362
316,240
380,268
301,243
330,330
300,300
284,250
362,362
315,315
349,349
312,312
320,320
322,322
265,265
280,280
323,323


==> figures/avg-comp-3.csv <==
310,360
309,309
287,305
248,248
182,182
332,363
268,295
312,312
325,360
289,357
281,281
363,363
363,363
325,325
225,225
299,342
187,187
286,338
300,341
295,353
272,377
210,210
327,327
182,182
178,250
355,355
299,299
267,321
325,325
337,382
357,357
330,351
387,387
252,252
280,321
319,341
306,306
299,326
311,332
307,318
304,304
282,282
286,286
263,361
334,334
294,318
228,228
255,346
338,338
168,168
331,331
173,205
344,344
173,173
275,275
281,353
369,369
195,195
355,355
273,273
343,343
291,336
409,409
340,355
247,247
253,275
289,312
272,272
358,358
338,373
370,370
385,385
361,361
336,360
379,379
167,167
303,250
373,405
292,386
303,303
408,408
331,331
183,183
365,365
374,374
277,357
305,347
191,191
361,250
192,194
340,340
333,338
190,190
301,301
257,257
268,317
356,356
298,298
298,298
280,304
292,292
263,263
283,283
230,230
311,362
256,334
316,316
308,337
294,294
340,366
357,357
283,283
269,333
380,380
367,367
335,335
238,238
296,293
318,363
282,301
191,191
340,346
323,345
300,358
273,297
167,167
359,364
290,290
186,186
277,322
343,363
172,172
296,302
388,388
287,317
269,269
340,351
390,390
295,295
134,134
243,243
308,321
243,293
156,156
277,277
327,334
270,270
305,355
392,392
270,336
329,329
266,313
343,343
360,375
271,271
297,297
325,325
312,312
245,245
355,355
270,270
341,341
296,372
343,343
380,433
382,387
297,298
344,344
299,299
347,400
316,317
275,275
360,360
392,392
322,355
314,314
288,288
307,307
297,347
304,218
210,210
327,331
281,349
302,311
144,144
266,266
246,337
351,351
333,400
180,180
195,195
371,371
315,315
296,296
351,362
192,192
317,388
296,296
312,312
274,310
378,407
324,357
308,328
261,261
332,332
291,291
247,370
140,140
317,321
192,192
345,345
344,344
305,305
313,313
355,355
312,351
271,336
257,293
290,377
177,177
260,260
304,373
319,386
325,357
277,277
305,365
272,345
287,287
343,343
319,340
303,334
361,361
295,300
184,184
291,250
303,303
193,193
266,266
370,370
438,438
334,334
323,323
280,284
353,353
278,340
293,368
308,343
380,380
280,325
300,370
150,150
188,188
291,362
180,180
351,379
266,242
321,324
182,182
319,354
299,299
319,319
282,282
292,292
290,290
337,337
343,343
273,273
208,208
328,337
295,300
188,205
342,354
310,310
342,342
248,248
169,169
306,306
193,193
327,387
200,186
340,340
297,316
186,186
302,302
395,395
278,337
199,199
300,323
185,188
279,302
327,328
322,337
329,250
319,319
176,176
357,357
357,416
320,328
350,350
158,158
304,330
163,163
300,362
315,315
218,218
341,341
256,256
313,313
275,304
222,222
320,280
318,322
380,380
353,353
313,313
180,180
310,358
170,170
287,287
333,341
188,188
180,180
188,250
303,391
260,260
321,321
325,325
382,382
281,315
299,393
282,308
351,351
313,313
303,312
150,150
339,339
193,193
215,215
271,271
286,330
199,199
295,370
341,373
332,332
292,292
292,292
169,169
340,358
340,340
284,320
332,332
349,353
339,361
308,368
188,188
194,194
224,224
191,191
360,360
351,351
262,250
336,336
348,335
310,323
272,330
289,289
555,555
333,333
328,328
233,233
313,325
338,338
258,258
287,368
354,354
680,680
327,327
261,341
306,250
242,242
194,194
263,263
190,190
308,352
322,372
281,336
190,190
342,370
309,309
309,375
351,351
288,301
256,256
389,389
285,318
287,287
272,272
213,213
284,322
161,161
411,411
262,329
402,425
318,250
310,310
327,411
361,250
313,359
280,280
297,356
330,390
319,311
275,311
271,271
335,349
258,233
333,333
292,340
174,174
341,365
296,345
265,259
301,344
311,311
305,305
320,320
348,386
269,256
197,197
175,175
310,310
315,327
325,325
337,337
322,322
150,150
296,296
381,381
191,191
273,306
308,345
343,343
298,298
278,278
332,332
377,377
366,366
302,302
197,197
321,321
282,282
198,198
342,345
305,305
375,375
329,351
294,328
342,342
300,300
397,397
266,266
352,352
361,357
364,250
285,320
300,333
185,185
298,298
296,296
333,333
381,385
300,305
329,314
305,305
274,352
193,193
197,197
329,355
298,417
326,326
290,290
339,369
298,298
269,269
310,310
384,250
294,294
294,338
168,250
256,256
283,283
357,357
284,284
300,300
315,359
267,276
303,351
368,345
284,284
259,259


==> figures/avg-comp-4.csv <==
261,261
341,341
334,334
313,313
311,311
325,325
339,339
291,291
392,250
294,294
312,250
312,312
374,374
328,328
317,317
311,311
406,406
270,270
386,386
371,371
432,432
254,258
395,395
283,283
304,304
265,265
190,196
294,294
146,146
295,295
176,184
320,320
241,241
294,294
110,110
376,378
402,402
384,384
257,245
267,267
267,267
344,344
376,376
300,300
224,224
304,304
394,394
382,382
270,270
318,318
298,298
330,355
338,338
269,269
281,145
318,318
356,356
311,311
406,406
292,292
335,335
323,323
375,375
153,153
301,301
295,295
311,311
382,382
262,262
310,310
267,267
134,134
305,305
110,110
250,250
357,357
260,260
173,196
267,267
322,322
272,250
297,297
277,277
154,154
250,250
261,250
363,363
318,318
440,440
110,110
278,264
371,371
161,180
290,290
306,306
312,312
269,269
235,235
392,392
290,290
299,279
258,258
295,295
276,276
307,307
274,256
329,329
290,260
318,318
317,317
266,266
357,357
338,338
326,342
324,315
332,332
346,346
334,326
263,263
369,369
248,248
323,323
140,140
283,283
368,368
259,259
325,325
326,326
309,309
305,305
370,365
308,302
280,280
262,262
366,344
277,277
291,291
300,300
290,279
304,304
304,304
247,297
251,251
332,332
275,275
271,271
284,284
260,260
313,250
306,306
309,309
282,282
344,344
346,346
343,308
283,283
307,307
288,288
331,331
332,332
334,334
261,261
308,308
411,411
360,360
267,267
309,309
285,256
353,319
283,283
351,351
312,273
314,314
321,321
230,230
347,347
295,295
290,290
241,241
359,359
304,304
278,278
350,250
331,331
353,353
301,301
372,374
141,141
323,323
345,345
361,361
257,250
282,282
349,349
421,428
317,317
255,250
354,354
278,250
344,344
271,271
305,305
297,297
331,250
335,332
320,320
367,367
321,321
110,110
320,353
275,275
268,268
342,342
308,308
339,339
308,308
259,259
326,326
300,300
287,287
294,294
367,367
312,312
253,253
302,302
326,326
242,267
296,296
358,347
291,291
201,201
385,385
331,331
360,360
318,318
216,216
245,245
311,250
289,289
332,250
240,240
291,291
294,294
290,290
262,262
395,395
239,239
284,284
314,314
326,326
388,250
311,250
369,369
369,369
319,353
357,357
348,348
319,319
292,286
373,373
308,308
415,415
304,304
260,253
262,262
335,335
334,334
333,333
301,301
297,250
314,314
297,250
367,367
361,361
253,253
248,248
322,322
285,285
262,262
320,320
253,253
278,245
375,375
269,269
344,344
321,321
252,252
357,357
379,379
335,335
221,221
295,295
367,333
371,371
110,110
364,364
366,250
382,382
286,286
293,282
284,268
249,249
299,299
319,319
317,318
407,407
323,323
311,311
303,303
340,340
383,383
261,261
398,398
290,290
310,310
310,250
318,318
318,318
306,306
397,397
266,266
377,377
289,289
345,354
306,334
269,269
329,329
290,290
253,253
390,390
268,268
144,144
328,328
344,344
200,200
338,338
347,343
336,336
288,288
260,260
373,352
293,293
263,263
360,360
357,357
349,349
254,254
212,212
284,284
323,323
286,286
269,241
291,291
156,156
306,306
273,273
295,295
370,370
354,354
382,382
294,294
110,180
315,315
337,337
351,351
327,327
389,389
283,283
285,285
307,307
266,266
365,365
355,355
369,250
299,299
298,298
333,333
308,308
320,320
200,200
256,250
265,265
360,424
335,250
273,273
338,338
339,339
287,298
387,387
320,320
261,261
280,280
325,325
349,349
310,310
329,329
290,290
261,303
254,254
351,351
310,310
331,363
395,395
351,351
320,320
308,250
357,357
240,240
173,196
362,362
158,250
264,264
346,346
292,269
381,381
326,326
372,362
260,260
269,269
279,279
378,378
246,180
137,137
295,295
306,306
309,309
410,410
350,350
245,245
292,292
317,317
265,265
367,367
295,295
304,304
364,364
362,362
324,324
355,355
350,350
309,311
339,339
350,350
309,309
312,312
288,288
314,314
110,110
271,271
294,294
288,288
313,313
342,250
313,313
298,269
344,344
391,391
335,361
300,352
391,391
294,264
542,542
265,250
285,285
340,340
321,321
274,274
311,311
356,356
288,288
372,372
334,334
371,371
293,293
301,301
384,384
279,279
257,257
294,294
249,248
329,329
286,286
110,110
311,311
368,368
353,353
322,322
296,296
279,256
293,293
306,306
245,245
336,336
350,350
308,292
251,251
260,260
321,321
353,353
256,256


==> figures/avg-comp.csv <==
306,306
300,352
187,217
309,310
204,200
381,381
178,228
282,299
407,407
216,216
264,264
279,345
237,276
305,305
325,317
313,333
337,337
296,296
254,284
231,251
320,345
299,299
185,184
192,205
306,310
270,270
275,302
163,228
261,311
305,325
202,202
174,205
264,264
191,276
282,285
347,347
275,316
179,179
268,268
178,202
186,212
174,248
269,321
260,260
202,250
220,220
296,314
192,217
181,205
196,250
349,338
263,304
344,383
300,350
137,202
332,325
185,250
269,329
296,331
350,366
315,324
211,276
178,205
224,224
247,247
314,327
195,198
279,314
307,310
308,308
337,364
181,178
290,322
326,352
160,163
347,337
290,290
162,178
262,304
341,341
259,316
209,209
303,304
277,352
347,353
185,185
194,185
283,312
186,173
259,328
303,346
169,184
215,215
290,335
255,255
209,209
285,352
289,301
180,217
170,170
205,218
179,250
263,321
296,316
271,352
261,319
336,387
276,285
205,205
206,250
177,198
205,205
343,334
350,350
165,202
200,186
268,294
195,205
287,289
175,186
167,248
180,184
282,282
182,217
179,177
301,303
375,375
188,250
192,193
205,205
192,206
184,184
284,306
172,250
204,187
354,386
265,265
282,360
287,330
168,205
296,303
187,198
158,250
175,248
174,186
183,185
196,181
278,278
306,306
193,200
283,293
197,192
182,205
195,250
196,207
190,250
306,334
305,305
303,311
205,205
306,355
190,276
186,217
195,200
271,271
198,206
200,205
190,200
362,362
174,164
200,193
272,272
195,201
266,339
176,178
298,338
298,330
207,207
186,186
182,205
333,379
271,294
182,192
278,292
270,331
171,202
289,286
298,298
282,318
163,228
329,317
333,374
212,212
305,305
200,250
351,351
198,206
310,310
195,195
187,173
155,202
292,347
290,290
192,192
277,341
312,291
313,328
192,205
187,217
200,206
188,196
359,376
195,217
146,146
289,289
282,366
193,205
272,272
281,321
310,352
358,343
173,177
236,278
284,314
348,402
183,183
170,170
266,266
265,315
279,279
326,326
338,324
391,404
174,250
176,248
320,342
203,218
150,154
177,178
162,213
249,306
278,306
212,248
195,184
285,315
194,203
256,294
207,230
287,323
197,190
169,198
205,200
260,288
196,217
194,250
319,329
298,352
305,305
224,224
218,218
313,338
176,213
222,222
185,194
275,321
298,300
173,248
200,217
192,250
326,339
180,250
191,200
321,327
386,449
175,171
323,362
255,279
187,200
285,316
300,330
190,250
274,310
250,250
293,320
279,279
193,205
198,250
160,164
287,319
204,250
353,377
192,206
331,334
355,356
204,205
183,205
227,227
205,255
291,307
190,186
321,364
267,267
313,313
334,342
280,283
236,236
165,213
319,328
186,250
180,205
185,276
268,276
191,205
339,352
292,352
173,250
187,205
187,250
192,181
170,164
322,346
345,345
202,211
290,290
183,213
267,269
205,211
175,180
285,329
217,217
270,270
223,250
313,324
297,321
212,217
272,352
266,295
276,325
260,260
339,339
271,292
171,163
267,267
150,202
165,178
180,250
200,200
282,282
310,310
210,205
273,304
183,186
298,324
196,250
308,349
319,319
205,205
178,178
326,326
229,229
170,250
277,302
199,207
192,186
271,314
284,310
323,320
296,305
192,250
305,328
151,202
289,289
326,326
315,330
212,212
313,317
355,355
266,294
294,311
256,315
281,313
174,173
261,300
332,355
168,202
286,338
194,250
277,277
257,277
178,250
293,325
276,314
297,337
196,250
196,193
182,217
313,341
258,290
278,328
180,276
281,281
187,250
388,388
177,185
305,372
216,216
285,304
287,336
287,287
187,198
298,317
308,337
176,250
289,352
265,328
185,196
270,302
262,292
280,280
188,196
344,337
296,307
298,303
260,325
189,192
243,283
313,316
193,200
182,250
294,311
197,250
308,346
273,292
254,269
278,319
216,216
179,186
140,213
302,302
199,250
271,289
307,320
175,205
346,354
202,202
183,218
260,325
255,255
182,250
371,369
310,318
179,170
185,250
325,343
198,205
316,328
210,216
256,256
315,337
285,303
305,328
216,222
205,205
193,205
252,291
290,284
363,400
284,282
328,379
319,372
287,287
194,205
195,205
276,276
176,200
273,348
194,250
292,292
158,250
329,348
176,217
314,323
281,350
183,207
265,304
328,329
339,362
326,350
268,268
180,205
233,233
211,250
183,188
280,297
310,310
259,259
183,205
173,198
217,217
317,330


==> figures/avg-comp.txt <==
Average step complexity,original (43),condensed (350),550

==> figures/fba/LETHE-orig-LETHE-size-depth-adj.csv <==
6,6,2
4,4,1
3,3,1
6,6,2
8,7,1
5,5,1
4,3,1
5,4,4
6,4,1
5,5,1
7,0,1
2,2,6
4,4,3
5,5,1
10,0,2
5,0,2
11,0,2
7,0,1
5,6,1
6,6,1
4,4,2
5,5,1
5,6,1
6,0,1
2,2,1
9,0,1
6,5,1
3,3,1
4,4,1
5,6,1
7,6,2
7,6,2
4,4,1
6,7,1
5,5,1
6,0,2
5,3,1
6,0,1
4,3,3
15,0,1
5,5,2
7,6,1
4,5,1
3,3,1
3,3,1
5,5,2
7,7,1
2,2,23
4,4,1
6,6,1
6,5,1
4,4,1
4,3,1
9,0,1
6,5,1
7,0,1
8,0,4
6,4,1
2,2,10
14,0,1
4,5,4
3,3,1
5,4,1
4,4,4
7,0,8
3,3,1
3,3,1
3,3,1
3,3,5
4,4,1
5,5,1
3,3,4
3,3,1
6,5,2
4,4,1
4,3,1
3,3,1
4,4,1
4,4,1
5,5,1
7,7,1
3,3,1
3,3,3
7,6,1
5,4,12
8,8,2
4,4,1
4,4,1
6,0,1
7,0,1
6,6,1
4,4,1
4,4,20
5,5,2
3,3,1
5,4,1
6,3,1
7,7,2
6,5,1
12,0,1
4,4,1
6,4,2
5,4,2
4,5,1
7,0,3
0,0,2
11,0,1
8,7,1
3,3,1
3,3,1
5,4,2
6,5,2
3,3,2
5,6,1
3,3,3
5,5,1
4,4,1
13,0,1
8,0,2
3,3,1
3,3,2
6,3,1
12,0,1
7,0,2
3,3,1
9,8,1
6,0,1
5,3,3
9,0,1
12,0,2
6,6,2
4,3,1
4,4,32
7,4,1
2,2,27
6,6,2
3,3,1
3,2,2


==> figures/fba/LETHE-orig-LETHE-size-totaltime-adj.csv <==
1442,35412,2
999,1326,1
794,987,1
1359,4664,2
1775,206509,1
1419,3373,1
960,1043,1
1230,2214,4
1308,9707,1
1367,3641,1
2036,300000,1
479,601,6
875,1603,3
1643,10695,1
2145,300000,2
2169,300000,2
2295,300000,2
1887,300000,1
1885,49516,1
1263,3435,1
1088,2225,2
896,2195,1
1517,7412,1
1722,300000,1
570,826,1
3017,300000,1
1133,2039,1
920,784,1
1034,1826,1
1976,134253,1
1407,170145,2
1552,22780,2
852,1193,1
2649,171386,1
1177,3185,1
1581,300000,2
1117,1619,1
2576,300000,1
973,2468,3
3956,300000,1
933,2368,2
1312,110814,1
1689,2994,1
854,737,1
814,729,1
1444,9265,2
1800,34211,1
478,579,23
1137,1359,1
1714,72249,1
1714,6225,1
1296,3727,1
1184,1664,1
2742,300000,1
1328,3487,1
2691,300000,1
2258,300000,4
1524,10149,1
472,538,10
4031,300000,1
1237,2955,4
853,729,1
930,2452,1
1059,2058,4
1536,300000,8
681,948,1
796,923,1
812,987,1
621,684,5
1024,1336,1
1742,7365,1
779,731,4
875,1172,1
1663,128068,2
1142,1462,1
1215,2311,1
869,735,1
1224,1769,1
1137,1989,1
1259,2010,1
1788,296329,1
771,1976,1
757,1132,3
1893,7002,1
1183,25130,12
1526,26137,2
1019,1474,1
1073,2020,1
2823,300000,1
2858,300000,1
1533,3155,1
1098,1644,1
803,1009,20
1524,9086,2
677,1978,1
1098,2403,1
2272,54561,1
1643,22179,2
1317,2367,1
2215,300000,1
1044,2309,1
1406,4788,2
1214,4490,2
1458,4412,1
1568,300000,3
300000,300000,2
2369,300000,1
1928,267266,1
890,739,1
974,781,1
1435,3065,2
1092,1988,2
607,659,2
1280,1941,1
894,1272,3
1535,3708,1
742,1093,1
2419,300000,1
2649,300000,2
776,743,1
833,1733,2
1237,1234,1
2209,300000,1
1858,300000,2
828,1069,1
2201,134366,1
1795,300000,1
1080,1594,3
2573,300000,1
2356,300000,2
2110,9571,2
1404,8594,1
1052,1634,32
1639,12634,1
460,486,27
1656,57525,2
985,885,1
760,922,2


==> figures/fba/LETHE-orig-LETHE-size-treesize-adj.csv <==
13,11,2
6,6,1
6,6,1
25,25,2
15,15,1
13,12,1
6,5,1
10,8,4
11,11,1
13,12,1
10,0,1
2,2,6
7,7,3
17,15,1
13,0,2
29,0,2
33,0,2
17,0,1
19,17,1
10,10,1
8,8,2
9,9,1
15,14,1
16,0,1
3,3,1
29,0,1
11,10,1
5,5,1
13,8,1
19,17,1
14,14,2
15,15,2
7,7,1
58,24,1
15,10,1
9,0,2
7,5,1
25,0,1
8,7,3
27,0,1
9,9,2
15,14,1
28,12,1
5,5,1
5,5,1
14,14,2
15,15,1
2,2,23
8,8,1
16,15,1
13,12,1
12,12,1
6,5,1
50,0,1
11,10,1
32,0,1
37,0,4
9,7,1
2,2,10
27,0,1
12,12,4
5,5,1
9,9,1
7,7,4
14,0,8
5,5,1
6,6,1
6,6,1
5,5,5
6,6,1
16,17,1
5,5,4
5,5,1
16,16,2
8,8,1
7,6,1
5,5,1
11,10,1
7,7,1
11,11,1
15,15,1
5,5,1
5,5,3
17,13,1
10,9,12
15,15,2
7,7,1
9,8,1
28,0,1
35,0,1
11,10,1
12,10,1
13,13,20
13,14,2
5,6,1
9,8,1
9,6,1
31,31,2
11,10,1
15,0,1
13,8,1
13,10,2
11,9,2
17,13,1
14,0,3
0,0,2
14,0,1
15,15,1
5,5,1
5,5,1
13,9,2
10,10,2
5,5,2
10,12,1
8,6,3
15,9,1
7,7,1
16,0,1
25,0,2
5,5,1
5,5,2
9,6,1
15,0,1
19,0,2
6,6,1
17,15,1
20,0,1
7,5,3
17,0,1
15,0,2
47,47,2
7,6,1
10,10,32
10,7,1
2,2,27
15,15,2
5,5,1
5,3,2


==> figures/fba/LETHE-orig-LETHE-symb-depth-adj.csv <==
6,5,2
4,5,1
3,4,1
6,6,2
8,7,1
5,6,1
4,4,1
5,4,4
6,6,1
5,5,1
7,6,1
2,2,6
4,4,3
5,5,1
10,0,2
5,6,2
11,9,2
7,8,1
5,7,1
6,7,1
4,4,2
5,5,1
5,6,1
6,5,1
2,3,1
9,8,1
6,6,1
3,3,1
4,4,1
5,5,1
7,7,2
7,7,2
4,4,1
6,6,1
5,5,1
6,7,2
5,5,1
6,6,1
4,4,3
15,0,1
5,5,2
7,6,1
4,5,1
3,3,1
3,3,1
5,5,2
7,7,1
2,2,23
4,4,1
6,8,1
6,6,1
4,5,1
4,4,1
9,8,1
6,6,1
7,6,1
8,8,4
6,5,1
2,2,10
14,0,1
4,5,4
3,3,1
5,4,1
4,4,4
7,6,8
3,3,1
3,3,1
3,3,1
3,3,5
4,5,1
5,5,1
3,3,4
3,4,1
6,6,2
4,4,1
4,4,1
3,3,1
4,4,1
4,4,1
5,6,1
7,9,1
3,3,1
3,3,3
7,7,1
5,5,12
8,9,2
4,4,1
4,5,1
6,8,1
7,6,1
6,6,1
4,4,1
4,4,20
5,5,2
3,5,1
5,4,1
6,6,1
7,7,2
6,6,1
12,0,1
4,4,1
6,4,2
5,4,2
4,5,1
7,6,3
0,0,2
11,0,1
8,8,1
3,3,1
3,3,1
5,4,2
6,6,2
3,3,2
5,5,1
3,4,3
5,5,1
4,4,1
13,0,1
8,8,2
3,3,1
3,3,2
6,4,1
12,0,1
7,6,2
3,3,1
9,9,1
6,5,1
5,5,3
9,8,1
12,10,2
6,6,2
4,5,1
4,4,32
7,4,1
2,2,27
6,7,2
3,4,1
3,3,2


==> figures/fba/LETHE-orig-LETHE-symb-totaltime-adj.csv <==
1442,1856,2
999,993,1
794,1003,1
1359,1425,2
1775,2303,1
1419,1827,1
960,843,1
1230,1198,4
1308,1412,1
1367,1830,1
2036,102617,1
479,650,6
875,1057,3
1643,2226,1
2145,300000,2
2169,9465,2
2295,55939,2
1887,9300,1
1885,12124,1
1263,1241,1
1088,1118,2
896,980,1
1517,1738,1
1722,2704,1
570,767,1
3017,123952,1
1133,1037,1
920,752,1
1034,1208,1
1976,2338,1
1407,1538,2
1552,1760,2
852,844,1
2649,27295,1
1177,1421,1
1581,63532,2
1117,1284,1
2576,13788,1
973,1109,3
3956,300000,1
933,1015,2
1312,1563,1
1689,2745,1
854,724,1
814,716,1
1444,1704,2
1800,1847,1
478,579,23
1137,992,1
1714,4911,1
1714,1995,1
1296,1719,1
1184,1921,1
2742,50735,1
1328,1215,1
2691,10009,1
2258,2272,4
1524,50457,1
472,528,10
4031,300000,1
1237,1414,4
853,717,1
930,950,1
1059,1248,4
1536,8664,8
681,702,1
796,865,1
812,2983,1
621,626,5
1024,956,1
1742,25941,1
779,729,4
875,1011,1
1663,2073,2
1142,970,1
1215,2031,1
869,715,1
1224,5476,1
1137,1525,1
1259,1333,1
1788,2294,1
771,801,1
757,827,3
1893,1926,1
1183,2441,12
1526,1827,2
1019,1111,1
1073,1491,1
2823,17188,1
2858,139704,1
1533,1207,1
1098,1171,1
803,797,20
1524,1936,2
677,2646,1
1098,1101,1
2272,195194,1
1643,1824,2
1317,1128,1
2215,300000,1
1044,1850,1
1406,1356,2
1214,1416,2
1458,1963,1
1568,2994,3
300000,300000,2
2369,300000,1
1928,2238,1
890,756,1
974,805,1
1435,1632,2
1092,1039,2
607,614,2
1280,1238,1
894,1269,3
1535,5853,1
742,733,1
2419,300000,1
2649,12000,2
776,715,1
833,1034,2
1237,1421,1
2209,300000,1
1858,2374,2
828,1020,1
2201,2863,1
1795,2334,1
1080,1238,3
2573,6267,1
2356,204250,2
2110,2420,2
1404,100566,1
1052,1127,32
1639,3023,1
460,476,27
1656,2702,2
985,894,1
760,932,2


==> figures/fba/LETHE-orig-LETHE-symb-treesize-adj.csv <==
13,12,2
6,7,1
6,7,1
25,25,2
15,15,1
13,33,1
6,6,1
10,8,4
11,12,1
13,28,1
10,9,1
2,2,6
7,7,3
17,24,1
13,0,2
29,29,2
33,34,2
17,17,1
19,33,1
10,11,1
8,9,2
9,9,1
15,16,1
16,25,1
3,5,1
29,32,1
11,10,1
5,5,1
13,11,1
19,23,1
14,14,2
15,16,2
7,7,1
58,52,1
15,13,1
9,10,2
7,7,1
25,35,1
8,8,3
27,0,1
9,9,2
15,15,1
28,20,1
5,5,1
5,5,1
14,24,2
15,15,1
2,2,23
8,10,1
16,61,1
13,14,1
12,12,1
6,6,1
50,69,1
11,11,1
32,41,1
37,37,4
9,8,1
2,2,10
27,0,1
12,14,4
5,5,1
9,10,1
7,8,4
14,14,8
5,5,1
6,6,1
6,6,1
5,5,5
6,7,1
16,20,1
5,5,4
5,6,1
16,28,2
8,9,1
7,7,1
5,5,1
11,12,1
7,8,1
11,12,1
15,16,1
5,5,1
5,5,3
17,13,1
10,12,12
15,16,2
7,7,1
9,10,1
28,42,1
35,51,1
11,10,1
12,12,1
13,13,20
13,14,2
5,9,1
9,9,1
9,9,1
31,31,2
11,11,1
15,0,1
13,8,1
13,10,2
11,10,2
17,15,1
14,15,3
0,0,2
14,0,1
15,15,1
5,5,1
5,5,1
13,9,2
10,10,2
5,5,2
10,10,1
8,10,3
15,20,1
7,7,1
16,0,1
25,27,2
5,5,1
5,5,2
9,9,1
15,0,1
19,15,2
6,6,1
17,18,1
20,17,1
7,7,3
17,16,1
15,13,2
47,47,2
7,9,1
10,13,32
10,7,1
2,2,27
15,20,2
5,6,1
5,5,2


==> figures/figuresGalen/AbstractState-AbstractState-con-treesize-ratio-vs-coverage.csv <==
42,100
78,100
100,3
100,5
83,47
100,5
68,95
100,2
100,3
82,97
92,100
100,4
100,6
76,91
80,100
55,100
61,100
100,2
100,3
100,5
100,2
83,100
100,2
100,14
100,2
61,96
88,95
85,90
66,70
100,3
81,100
68,100
100,3
100,4
94,85
54,100
66,95
100,2
100,4
100,5
100,0
100,4
45,100
100,2
100,2
100,2
100,10
100,4
80,94
100,4
100,11
100,16
91,96
100,4
100,3
52,97
100,3
100,2
100,4
47,96
68,81
100,1
100,7
100,4
58,97
93,59
100,2
100,4
100,1
100,4
55,92
100,1
75,96
100,2
100,2
100,4
100,3
40,100
90,85
100,4
100,2
82,100
57,82
100,3
100,3
50,96
100,5
100,2
53,97
76,91
100,1
100,4
100,3
80,83
100,5
100,6
100,5
100,3
82,91
80,93
100,5
62,100
100,2
100,11
94,54
62,100
100,6
100,2
81,91
78,95
100,7
100,1
88,64
100,2
100,14
100,6
93,59
64,96
66,95
65,88
100,9
100,5
60,96
100,2
75,100
100,2
100,12
100,3
92,76
100,6
85,92
63,95
92,87
100,7
100,6
100,2
66,100
100,4
66,97
71,100
66,91
100,11
100,4
100,3
100,4
90,100
73,83
95,29
92,53
100,9
100,3
100,6
100,25
89,89
100,6
100,2
72,93
100,3
60,100
55,100
100,12
80,100
100,2
87,100
100,3
100,3
87,100
85,100
100,2
100,7
92,70
100,6
100,4
35,100
100,7
100,5
73,94
50,100
50,100
100,3
100,4
83,85
100,2
100,6
68,100
77,100
100,2
100,3
100,10
100,7
100,2
100,3
52,96
100,8
71,95
100,8
85,77
100,5
100,3
100,5
93,65
100,5
100,1
85,100
53,97
100,4
100,11
54,100
88,100
100,4
100,5
100,2
90,100
91,89
53,100
60,96
100,7
90,100
100,11
100,10
100,5
92,95
44,100
68,96
100,1
58,100
100,2
100,4
63,100
70,100
77,92
57,100
100,7
100,2
66,95
100,5
100,2
100,1
52,98
55,100
100,2
100,14
60,100
100,4
83,89
100,4
100,1
100,4
75,92
100,4
100,6
100,2
100,3
75,100
75,100
81,100
84,100
100,2
66,92
53,97
100,7
77,100
58,96
93,79
100,11
100,9
100,1
100,7
81,95
88,61
100,2
100,4
100,7
80,96
64,89
100,5
100,1
83,96
60,100
100,2
100,3
100,20
100,3
85,90
100,2
60,100
100,3
47,100
100,8
100,2
100,2
100,4
100,6
100,6
100,11
100,7
100,4
100,3
60,100
100,4
100,8
100,4
100,0
77,100
100,4
100,3
90,82
100,10
76,97
100,7
85,77
69,96
100,4
89,74
92,84
100,2
85,81
100,4
100,2
100,8
80,73
81,95
100,5
100,11
85,100
75,100
57,100
100,3
80,76
60,100
94,69
100,4
100,7
52,96
100,3
100,4
77,93
60,91
100,7
78,91
100,3
100,3
73,93
100,12
64,100
60,65
100,3
100,4
54,100
100,5
90,94
100,1
76,79
85,87
100,3
100,7
100,3
81,100
100,2
100,6
100,2
87,90
100,10
55,100
100,3
78,96
90,90
60,93
39,100
100,2
100,7
100,2
100,6
80,73
100,3
100,3
80,75
71,100
100,2
61,89
86,84
100,3
100,8
60,100
100,1
62,97
100,1
100,2
85,100
92,72
100,6
100,1
100,3
60,100
63,92
58,92
100,2
100,2
60,91
55,100
90,100
64,95
87,100
100,1
100,11
100,4
62,100
47,97
93,82
66,100
66,95
92,100
100,3
75,100
90,93
78,89
100,14
66,100
86,91
91,100
85,78
100,2
100,2
80,93
52,90
100,2
58,100
53,100
100,6
100,9
100,16
65,88
88,84
100,9
100,6
100,5
60,100
100,25
100,9
87,96
42,100
100,3
88,100
100,9
50,100
70,100
55,98
100,9
100,2
100,7
87,100
72,90
81,88
50,100
100,8
70,94
60,96
100,5
100,2
58,97
83,87
100,4
47,96
100,2
100,5
100,2
66,100
81,79
64,100
100,1
100,2
100,4
100,3
50,100
57,100
100,4
78,69
72,90
90,93
75,100
100,2
88,95
76,100
100,5
82,95
100,5
54,100
87,100
100,4
62,100
100,4
84,79
85,100
63,89
82,80
82,76
100,11
68,94
62,100
86,51
100,2
90,89
100,4
100,4
33,100
75,100
100,1
100,5
60,100
100,2
92,100
76,95
100,3
41,100
100,2
100,2
60,98
100,5
100,2
54,100
85,100
100,3
100,5
85,92
100,4
82,96
90,100
80,73
61,81
60,100
100,3
84,100
100,5
100,4
100,1
47,97
63,47
66,96
100,4
75,94
100,9
72,100
100,2
55,100
82,93
100,2
71,95
66,92
77,90
84,91
58,100
100,4
100,1
100,3
66,100
68,100
64,96
75,96
56,100
100,3
66,91
61,96
62,100
86,52
60,100
71,100
100,4
100,2
100,5
85,56
80,100
63,82
100,4
82,100
92,100
63,95
100,3
100,2
47,96
100,3
72,96
94,52
70,100
71,100
100,16
100,4
100,4
100,1
92,97
100,10
100,3
100,2
92,93
100,2
70,100
71,100
69,100
72,100
88,84
100,3
100,2
100,5
100,5
100,3
100,3
100,1
80,100
53,95
100,1
100,11
100,2
60,98
66,100
78,100
77,100
66,96
100,1
57,97
61,83
72,93
50,97
78,94
64,100
60,98
100,2
100,2
70,89
52,89
70,93
60,100
100,4
90,95
100,7
100,1
100,3
100,3
58,100
100,8
100,5
100,5
93,71
60,90
50,90
72,100
100,9
100,4
76,100
52,100
54,97
58,100
100,2
100,4
70,96
100,3
100,1
93,53
100,3
41,100
100,4
100,2
61,96
100,16
100,3
100,3
100,4
100,3
46,100
100,5
100,7
80,82
71,88
78,80
64,75
100,1
87,100
60,93
100,1
60,100
62,100
100,2
100,6
100,10
81,100
66,100
100,2
58,100
100,2
85,96
100,12
93,40
100,1
100,7
83,100
70,91
85,90
100,2
100,2
66,100
66,97
83,93
74,84
100,3
69,100
100,2
100,9
100,4
100,1
100,4
100,7
100,1
100,16
70,95
100,1
58,100
71,88
50,97
100,5
95,70
100,1
33,100
57,97
100,2
100,4
87,100
100,2
100,5
100,6
81,100
54,100
100,2
77,100
86,95
100,4
88,87
80,100
57,100
92,97
60,87
90,93
100,3
83,100
100,12
100,5
100,2
100,1
54,100
87,94
100,1
100,6
64,96
72,73
85,100
100,1
54,100
100,5
100,5
100,4
100,3
50,100
100,2
72,94
53,100
76,100
100,2
73,97
100,5
100,8
75,100
100,1
83,100
100,3
100,5
100,2
100,7
81,90
50,100
93,89
81,100
60,96
100,1
100,2
100,2
68,85
100,4
75,94
64,86
70,100
92,75
100,7
100,2
77,100
100,12
88,100
100,2
35,100
68,88
100,4
100,3
62,100
87,91
100,4
100,2
45,100
42,100
100,3
100,6
50,100
100,3
100,4
85,75
88,76
100,9
73,100
100,4
81,100
100,3
100,3
100,3
100,7
71,100
62,100
80,93
100,2
66,96
100,2
60,100
72,87
75,86
100,4
64,100
100,4
91,100
92,91
100,4
55,100
100,5
100,3
100,3
100,2
90,85
100,3
93,72
100,1
100,3
66,92
100,3
100,2
76,91
100,5
88,100
60,92
83,100
50,100
100,2
100,3
85,100
100,2
100,3
83,65
100,2
75,100
73,97
100,3
100,4
100,5
100,2
100,1
66,89
100,4
100,4
66,95
100,1
100,4
53,100
80,89
100,2
68,60
100,3
47,97
93,100
100,2
76,95
100,3
53,100
100,2
66,100
100,3
100,4
50,100
93,56
100,2
69,100
100,4
100,11
100,2
100,1
100,7
96,60
55,100
75,100
100,3
100,2
100,3
66,100
100,5
100,4
100,2
66,100
33,100
100,14
88,100
72,96
100,2
100,3
83,100
70,92
100,2
55,100
86,67
94,92
100,1
75,90
40,100
100,11
100,12
60,90
70,92
75,100
100,4
60,100
50,100
35,100
91,70
100,3
100,2
100,1
100,1
100,6
78,95
78,95
100,2
78,93
76,86
58,100
83,57
87,70
100,4
100,6
53,100
48,98
90,88
60,100
57,97
86,95
100,4
58,97
90,58
100,1
55,100
100,2
68,93
51,92
83,56
90,100
100,4
75,95
100,2
100,4
100,9
66,100
77,100
77,100
100,3
100,5
75,82
100,14
100,1
87,100
100,2
66,93
37,96
100,10
100,3
100,1
100,1
100,8
100,14
100,2
80,100
66,91
100,6
100,3
63,89
87,85
100,1
100,1
100,3
100,5
100,3
64,96


==> figures/figuresGalen/AbstractState-AbstractState-con-treesize-ratio-vs-coverage.txt <==
AbstractState vs. AbstractState-con,Signature coverage (%),Ratio of Tree size (%),100

==> figures/figuresGalen/AbstractState-AbstractState-con-treesize.csv <==
23,23
19,19
28,1
19,1
82,39
17,1
22,21
48,1
26,1
42,41
25,25
23,1
15,1
36,33
16,16
15,15
23,23
50,1
26,1
19,1
40,1
9,9
34,1
7,1
50,1
28,27
20,19
10,9
27,19
27,1
19,19
29,29
28,1
23,1
76,65
18,18
24,23
46,1
23,1
19,1
102,1
24,1
14,14
42,1
50,1
34,1
10,1
23,1
36,34
24,1
9,1
6,1
32,31
22,1
30,1
45,44
32,1
37,1
23,1
26,25
104,85
60,1
13,1
22,1
34,33
32,19
42,1
22,1
94,1
21,1
93,86
57,1
32,31
42,1
41,1
25,1
29,1
14,14
27,23
21,1
38,1
14,14
62,51
29,1
27,1
33,32
18,1
45,1
44,43
36,33
73,1
23,1
27,1
49,41
19,1
15,1
17,1
31,1
24,22
59,55
18,1
13,13
48,1
9,1
50,27
12,12
15,1
47,1
12,11
22,21
13,1
63,1
57,37
38,1
7,1
16,1
32,19
60,58
24,23
53,47
11,1
19,1
31,30
41,1
12,12
42,1
8,1
27,1
30,23
15,1
38,35
61,58
24,21
13,1
16,1
37,1
15,15
23,1
122,119
11,11
60,55
9,1
23,1
30,1
24,1
17,17
53,44
64,19
39,21
11,1
31,1
15,1
4,1
46,41
16,1
40,1
131,123
26,1
16,16
14,14
8,1
16,16
45,1
13,13
31,1
31,1
13,13
11,11
39,1
14,1
30,21
15,1
24,1
30,30
13,1
19,1
19,18
12,12
15,15
28,1
25,1
14,12
46,1
15,1
25,25
14,14
46,1
29,1
10,1
13,1
43,1
26,1
32,31
12,1
22,21
12,1
35,27
17,1
32,1
19,1
32,21
20,1
67,1
11,11
37,36
22,1
9,1
14,14
15,15
24,1
17,1
43,1
19,19
28,25
27,27
28,27
14,1
17,17
9,1
10,1
19,1
22,21
15,15
61,59
73,1
20,20
41,1
23,1
18,18
16,16
13,12
11,11
14,1
42,1
43,41
19,1
34,1
78,1
56,55
15,15
35,1
7,1
17,17
24,1
19,17
24,1
56,1
24,1
14,13
22,1
15,1
35,1
26,1
8,8
13,13
18,18
10,10
42,1
27,25
117,114
14,1
10,10
32,31
24,19
9,1
11,1
53,1
13,1
20,19
18,11
34,1
23,1
13,1
26,25
124,111
18,1
57,1
33,32
16,16
36,1
32,1
5,1
26,1
31,28
42,1
7,7
29,1
30,30
12,1
50,1
44,1
24,1
15,1
15,1
9,1
13,1
24,1
28,1
27,27
24,1
12,1
23,1
179,1
15,15
23,1
26,1
23,19
10,1
38,37
14,1
48,37
28,27
24,1
82,61
25,21
37,1
59,48
22,1
40,1
12,1
42,31
21,20
20,1
9,1
12,12
29,29
35,35
28,1
63,48
16,16
36,25
25,1
13,1
27,26
26,1
24,1
81,76
60,55
14,1
62,57
28,1
32,1
32,30
8,1
20,20
23,15
32,1
22,1
18,18
20,1
18,17
86,1
86,68
40,35
28,1
13,1
27,1
19,19
37,1
15,1
36,1
10,9
10,1
10,10
31,1
31,30
21,19
31,29
44,44
36,1
14,1
35,1
15,1
42,31
32,1
28,1
20,15
10,10
42,1
57,51
58,49
26,1
12,1
16,16
59,1
34,33
70,1
41,1
11,11
33,24
15,1
54,1
26,1
7,7
38,35
40,37
38,1
46,1
47,43
28,28
17,17
21,20
13,13
62,1
9,1
25,1
12,12
45,44
35,29
27,27
24,23
23,23
32,1
20,20
16,15
39,35
7,1
13,13
12,11
21,21
32,25
34,1
43,1
15,14
102,92
48,1
20,20
9,9
15,1
11,1
6,1
53,47
19,16
11,1
15,1
17,1
16,16
4,1
11,1
26,25
11,11
28,1
32,32
11,1
17,17
17,17
69,68
11,1
42,1
13,1
13,13
62,56
18,16
16,16
12,1
39,37
25,24
17,1
36,1
44,43
8,7
24,1
26,25
46,1
18,1
44,1
20,20
24,19
31,31
67,1
38,1
25,1
26,1
26,26
32,32
21,1
36,25
71,64
31,29
12,12
48,1
22,21
21,21
17,1
47,45
18,1
18,18
13,13
22,1
12,12
21,1
34,27
11,11
115,103
41,33
38,29
9,1
93,88
13,13
199,103
36,1
19,17
25,1
24,1
47,47
29,29
54,1
18,1
9,9
40,1
23,23
20,19
28,1
27,27
38,1
36,1
53,52
18,1
42,1
19,19
25,25
33,1
18,1
14,13
24,1
25,24
40,40
42,31
32,26
16,16
26,1
14,14
20,1
24,1
57,1
35,34
63,30
26,25
25,1
19,18
11,1
14,14
37,1
15,15
48,45
36,1
22,21
27,25
73,66
12,11
20,20
25,1
95,1
27,1
15,15
19,19
27,26
25,24
20,20
28,1
73,67
28,27
4,4
289,151
16,16
11,11
24,1
47,1
17,1
50,28
26,26
23,19
23,1
29,29
23,23
24,23
26,1
46,1
31,30
29,1
29,28
36,19
8,8
11,11
6,1
24,1
22,1
67,1
42,41
10,1
26,1
36,1
29,27
46,1
12,12
11,11
18,18
19,19
13,11
30,1
45,1
17,1
17,1
28,1
30,1
58,1
8,8
24,23
63,1
9,1
39,1
53,52
14,14
25,25
15,15
51,49
57,1
72,70
66,55
16,15
71,69
34,32
25,25
92,91
50,1
46,1
106,95
57,51
46,43
16,16
25,1
20,19
13,1
59,1
30,1
33,1
21,21
12,1
17,1
20,1
35,25
72,65
11,10
18,18
11,1
22,1
22,22
24,24
47,46
20,20
36,1
24,1
26,25
27,1
58,1
88,47
30,1
20,20
24,1
42,1
32,31
6,1
29,1
29,1
25,1
26,1
48,48
18,1
14,1
46,38
9,8
47,38
69,52
60,1
13,13
31,29
53,1
22,22
13,13
36,1
16,1
10,1
29,29
15,15
42,1
25,25
36,1
28,27
8,1
85,34
53,1
13,1
31,31
23,21
10,9
40,1
35,1
15,15
46,45
29,27
53,45
30,1
23,23
38,1
11,1
22,1
52,1
22,1
14,1
81,1
6,1
49,47
100,1
20,20
9,8
37,36
19,1
47,33
65,1
22,22
48,47
36,1
25,1
13,13
42,1
17,1
15,1
18,18
18,18
43,1
14,14
48,46
21,1
24,21
15,15
25,25
38,37
16,14
16,15
26,1
9,9
8,1
19,1
37,1
74,1
18,18
18,17
54,1
15,1
32,31
42,31
11,11
51,1
18,18
19,1
17,1
22,1
28,1
12,12
49,1
58,55
23,23
10,10
36,1
36,35
17,1
12,1
8,8
51,1
9,9
31,1
17,1
34,1
13,1
21,19
16,16
19,17
23,23
26,25
62,1
34,1
43,1
47,40
21,1
18,17
52,45
17,17
36,27
13,1
42,1
14,14
8,1
15,15
40,1
20,20
36,32
23,1
33,1
13,13
57,52
22,1
44,1
13,13
31,31
32,1
15,1
20,20
28,1
24,1
36,27
38,29
11,1
27,27
23,1
15,15
26,1
30,1
26,1
13,1
25,25
13,13
75,70
39,1
50,48
45,1
21,21
47,41
67,58
24,1
25,25
24,1
21,21
35,32
22,1
13,13
20,1
30,1
28,1
40,1
14,12
33,1
29,21
77,1
27,1
27,25
33,1
38,1
49,45
17,1
15,15
14,13
9,9
13,13
41,1
27,1
11,11
35,1
27,1
32,21
45,1
13,13
47,46
30,1
23,1
19,1
34,1
85,1
55,49
25,1
22,1
23,22
90,1
22,1
27,27
47,42
47,1
51,31
33,1
34,33
27,27
38,1
20,19
27,1
16,16
41,1
14,14
32,1
24,1
16,16
160,91
49,1
20,20
21,1
9,1
43,1
83,1
13,1
78,47
15,15
20,20
26,1
40,1
26,1
21,21
20,1
22,1
40,1
15,15
14,14
7,1
15,15
30,29
37,1
30,1
21,21
14,13
34,1
15,15
28,19
25,23
58,1
73,66
27,27
9,1
8,1
61,55
14,13
13,13
24,1
17,17
14,14
10,10
24,17
32,1
46,1
57,1
53,1
15,1
22,21
22,21
50,1
29,27
29,25
21,21
35,20
48,34
25,1
15,1
14,14
74,73
26,23
17,17
72,70
20,19
22,1
37,36
68,40
54,1
14,14
40,1
48,45
93,86
95,54
19,19
24,1
42,40
41,1
24,1
11,1
15,15
15,15
33,33
32,1
20,1
23,19
7,1
63,1
13,13
48,1
16,15
28,27
10,1
32,1
57,1
55,1
12,1
7,1
41,1
13,13
23,21
15,1
29,1
59,53
57,49
67,1
93,1
29,1
18,1
31,1
28,27


==> figures/figuresGalen/AbstractState-AbstractState-con-treesize.txt <==
Tree size,AbstractState (786),AbstractState-con (0),310

==> figures/figuresGalen/ProcessState-ProcessState-con-treesize-ratio-vs-coverage.csv <==
100,11
100,4
100,3
100,4
85,100
75,100
100,1
75,94
93,62
100,2
100,6
50,100
100,3
100,2
70,87
90,78
50,96
100,6
100,14
100,11
87,89
90,90
50,100
63,93
45,100
82,93
56,92
100,1
100,2
68,95
100,9
100,4
75,90
100,1
77,100
100,2
76,100
66,100
100,11
100,2
56,100
100,9
100,3
88,100
86,100
35,100
100,2
53,100
58,100
81,100
91,89
100,4
55,100
63,100
100,2
100,3
68,100
60,83
100,4
100,2
92,95
100,11
100,2
66,100
78,94
53,100
92,71
60,100
84,86
53,95
94,75
93,79
77,100
57,100
100,5
70,92
83,100
100,4
72,93
100,1
68,100
85,100
94,52
100,4
92,71
84,91
65,94
42,100
100,4
58,100
60,100
90,96
63,100
100,3
83,100
71,89
100,10
100,5
100,2
100,2
100,3
100,2
94,64
55,100
73,96
85,100
100,2
100,7
100,16
100,1
54,100
61,97
59,92
71,100
100,3
79,85
100,5
71,95
100,6
100,2
100,4
71,100
57,100
92,100
66,100
75,88
80,100
100,7
100,4
100,4
100,3
100,1
100,4
68,86
100,2
100,0
69,100
93,73
78,100
100,1
100,2
100,2
91,100
100,5
100,2
100,3
100,8
54,100
100,5
84,95
100,9
65,95
100,3
91,100
95,36
100,5
92,76
100,2
81,96
100,3
55,100
72,93
82,96
83,96
83,100
100,4
100,7
77,93
50,100
100,16
100,4
100,2
100,2
100,1
100,3
94,62
81,92
63,100
84,97
100,2
63,100
100,3
100,2
100,25
100,1
100,1
91,93
76,100
81,86
81,94
100,7
73,100
100,4
100,14
55,100
94,67
75,100
63,95
100,3
81,93
62,100
100,9
78,73
72,100
76,95
100,5
71,100
64,85
100,2
100,4
100,4
100,1
100,3
71,94
83,95
90,94
90,100
100,7
100,4
100,10
100,16
100,4
78,94
41,100
100,2
90,90
63,100
100,2
100,1
100,3
100,4
100,4
100,5
76,98
100,5
100,3
90,100
70,59
74,95
75,100
50,100
100,1
100,2
73,92
80,57
100,5
100,2
87,90
100,11
72,77
87,94
91,67
85,100
61,100
53,100
66,100
100,14
100,12
77,96
100,5
66,100
100,9
77,100
63,95
90,100
88,95
72,84
100,3
84,100
100,5
100,12
37,100
58,92
65,92
90,61
100,3
62,100
77,97
100,7
53,96
100,3
63,88
100,5
66,100
63,100
100,3
88,39
100,7
100,2
80,93
63,95
92,53
83,65
100,2
100,1
100,14
64,95
28,100
70,97
100,2
100,1
75,94
80,93
93,92
100,3
100,2
100,5
75,100
61,100
100,6
100,2
93,100
100,4
78,95
100,3
61,100
77,92
68,92
100,16
100,3
66,95
83,77
100,3
100,3
100,2
100,4
100,4
100,12
100,14
84,100
100,5
90,73
100,6
75,86
100,14
100,4
100,3
58,100
77,92
100,2
100,3
71,92
100,6
100,1
82,92
100,9
60,93
55,100
100,16
100,6
50,100
83,100
91,27
100,10
100,5
100,12
70,100
100,1
100,12
57,95
50,100
58,100
58,85
66,92
87,100
84,93
90,100
54,100
90,87
100,2
91,100
92,88
77,97
88,100
100,1
100,5
87,100
54,100
100,2
86,88
100,1
100,2
91,100
82,100
80,76
100,2
45,100
100,3
80,87
100,1
100,25
100,3
100,4
71,100
100,14
66,100
83,90
100,8
81,78
100,20
69,93
83,95
100,5
66,95
100,1
91,75
100,5
62,89
100,11
78,80
100,2
100,11
100,5
100,4
100,12
63,100
87,91
90,96
100,7
60,100
100,3
100,2
78,95
90,100
56,100
100,1
80,82
70,100
72,89
76,95
94,92
64,100
70,96
75,100
100,4
100,3
100,5
100,11
100,16
55,100
85,100
100,3
100,5
88,100
71,94
100,12
90,89
54,97
100,4
60,100
100,2
61,77
78,95
100,2
100,1
100,7
71,95
93,97
96,47
100,16
100,1
70,100
100,2
100,2
42,100
100,5
100,7
60,100
45,96
60,100
68,95
100,1
57,100
72,92
100,2
100,2
90,58
65,97
100,9
100,2
100,4
80,79
80,93
51,96
100,5
50,100
100,6
100,9
72,93
60,100
100,2
92,71
92,86
70,92
100,3
100,7
75,90
100,14
100,14
94,71
100,2
65,98
100,4
70,100
100,2
100,2
100,2
100,2
90,79
92,34
85,89
100,2
100,3
60,100
100,3
83,100
100,4
100,7
82,70
100,25
100,1
81,79
100,2
100,2
77,92
88,95
100,3
100,2
100,4
100,9
100,1
100,2
70,92
100,3
100,2
100,12
53,96
100,2
65,100
100,4
87,84
57,100
100,11
100,3
100,4
100,2
71,88
100,5
56,97
88,100
60,95
100,4
76,100
62,100
88,100
55,92
75,100
100,2
100,5
100,4
73,82
75,100
100,12
91,92
58,96
65,98
100,1
82,96
100,4
82,92
66,100
42,100
88,95
100,5
50,100
100,5
100,14
93,73
100,3
60,100
100,9
86,57
100,7
100,3
68,91
81,100
58,100
57,100
100,2
76,95
100,4
100,2
100,2
100,3
100,11
100,4
100,2
66,100
64,100
100,11
100,1
100,4
80,84
91,94
100,1
75,80
100,2
93,59
75,100
92,97
100,2
70,94
64,100
100,11
53,95
100,2
100,2
50,100
100,11
75,100
100,1
64,100
100,3
100,5
90,94
100,3
82,76
100,25
100,1
55,100
100,5
100,5
100,1
100,3
78,93
91,100
100,5
50,100
100,2
88,100
100,2
63,100
100,4
100,1
100,2
100,3
100,14
100,5
100,3
100,5
82,95
62,94
78,95
100,2
76,84
88,85
100,2
87,100
80,95
90,38
100,1
78,95
100,3
100,2
100,3
100,2
96,52
81,86
100,3
100,2
55,100
100,16
100,2
42,100
83,100
85,100
50,100
72,96
100,2
100,1
100,4
58,100
72,100
61,93
77,100
100,6
68,86
62,93
60,100
62,100
100,5
83,96
100,7
93,63
66,100
55,100
100,1
100,3
100,5
100,2
88,90
100,1
62,88
87,59
50,100
77,96
100,5
100,4
100,4
61,100
71,100
100,4
100,3
93,73
80,95
85,65
100,3
100,2
100,3
100,2
57,100
100,2
60,100
81,97
100,5
66,95
100,1
77,94
64,76
60,95
100,14
100,4
82,96
60,100
60,100
100,3
92,71
75,96
93,100
42,100
88,56
94,50
83,100
100,4
72,100
88,100
80,88
62,88
50,100
91,100
72,100
71,100
100,5
69,89
100,7
100,2
100,11
62,100
62,96
100,3
83,100
66,100
100,4
84,92
92,95
92,71
100,5
100,1
100,14
100,5
100,3
83,100
82,100
70,100
41,100
52,100
100,7
100,5
90,100
68,100
100,5
100,2
50,100
100,3
100,2
70,100
100,2
100,4
92,71
100,3
83,100
81,88
100,2
78,73
78,96
100,4
52,89
64,100
100,5
77,94
100,1
66,100
54,100
65,98
92,95
81,75
100,16
100,1
70,100
87,100
58,100
76,98
91,97
100,5
100,0
100,3
100,3
100,1
88,98
100,3
66,96
100,6
54,100
100,10
79,71
62,100
100,5
100,4
100,3
100,2
100,10
100,2
100,4
92,71
58,98
100,5
100,1
50,100
100,11
100,3
100,9
50,100
75,74
85,100
100,4
100,9
56,97
88,90
100,9
100,2
100,1
66,100
100,11
58,62
100,2
50,100
80,97
91,68
73,96
71,100
80,63
76,74
100,9
100,3
100,2
100,3
100,2
55,96
71,95
69,100
85,100
100,2
100,2
81,54
100,2
100,4
100,5
62,100
100,4
100,5
100,14
75,100
70,100
100,4
100,7
68,100
78,100
100,1
100,2
100,4
92,71
100,5
100,4
100,4
100,3
88,95
71,100
100,1
100,2
100,2
80,94
100,3
93,89
70,100
100,16
100,2
100,2
57,95
100,9
50,100
100,1
100,4
76,100
75,94
100,5
87,100
61,90
77,73
46,100
88,88
71,94
73,95
65,91
89,100
50,100
60,100
93,47
100,2
56,96
100,9
50,100
100,2
100,2
76,87
85,84
92,71
100,4
72,100
100,5
100,2
70,88
100,11
93,65
70,95
100,9
100,2
92,90
91,89
100,2
100,11
67,95
83,87
100,2
78,94
100,1
100,11
100,4
94,65
74,96
100,5
66,100
100,4
66,96
100,12
88,97
100,7
92,71
90,96
100,5
90,90
100,12
100,2
100,2
91,73
75,100
100,12
66,100
92,100
100,4
100,2
85,100
100,1
100,6
47,100
100,14
50,100
77,100
54,100
100,10
68,85
57,96
100,16
100,2
84,90
100,2
100,1
100,6
100,7
100,4
100,3


==> figures/figuresGalen/ProcessState-ProcessState-con-treesize-ratio-vs-coverage.txt <==
ProcessState vs. ProcessState-con,Signature coverage (%),Ratio of Tree size (%),100

==> figures/figuresGalen/ProcessState-ProcessState-con-treesize.csv <==
9,1
24,1
26,1
25,1
11,11
13,13
57,1
18,17
37,23
35,1
16,1
17,17
26,1
34,1
81,71
19,15
25,24
15,1
7,1
9,1
46,41
21,19
17,17
46,43
25,25
45,42
82,76
58,1
38,1
65,62
11,1
21,1
11,10
57,1
14,14
48,1
22,22
15,15
9,1
41,1
29,29
11,1
28,1
18,18
12,12
44,44
48,1
16,16
20,20
6,6
39,35
23,1
15,15
14,14
35,1
27,1
36,36
66,55
22,1
42,1
22,21
9,1
34,1
27,27
34,32
18,18
32,23
27,27
22,19
46,44
40,30
24,19
6,6
36,36
18,1
42,39
12,12
22,1
16,15
52,1
21,21
11,11
36,19
24,1
32,23
62,57
77,73
11,11
23,1
31,31
14,14
28,27
18,18
32,1
9,9
55,49
10,1
19,1
37,1
42,1
26,1
36,1
45,29
15,15
27,26
40,40
46,1
14,1
6,1
68,1
18,18
40,39
99,92
11,11
33,1
74,63
19,1
21,20
15,1
44,1
22,1
10,10
42,42
23,23
20,20
70,62
12,12
13,1
21,1
22,1
26,1
55,1
25,1
61,53
38,1
144,1
23,23
34,25
19,19
78,1
46,1
42,1
21,21
17,1
44,1
29,1
12,1
19,19
19,1
21,20
11,1
41,39
28,1
44,44
52,19
18,1
30,23
35,1
32,31
26,1
14,14
16,15
32,31
63,61
9,9
21,1
14,1
92,86
15,15
6,1
24,1
38,1
40,1
61,1
29,1
37,23
14,13
19,19
38,37
48,1
18,18
32,1
44,1
4,1
61,1
88,1
32,30
31,31
38,33
19,18
14,1
18,18
21,1
7,1
14,14
43,29
12,12
60,57
33,1
44,41
13,13
11,1
34,25
19,19
43,41
18,1
10,10
108,92
46,1
24,1
25,1
57,1
28,1
37,35
20,19
18,17
17,17
14,1
23,1
10,1
6,1
23,1
73,69
24,24
42,1
21,19
18,18
34,1
54,1
29,1
24,1
25,1
18,1
54,53
20,1
29,1
17,17
61,36
95,91
12,12
17,17
57,1
40,1
51,47
52,30
20,1
38,1
51,46
9,1
99,77
18,17
28,19
11,11
22,22
13,13
27,27
7,1
8,1
30,29
19,1
20,20
11,1
15,15
47,45
17,17
20,19
51,43
29,1
18,18
17,1
8,1
33,33
76,70
84,78
18,11
31,1
13,13
36,35
14,1
62,60
31,1
53,47
19,1
27,27
17,17
29,1
78,31
13,1
37,1
15,14
23,22
39,21
32,21
40,1
69,1
7,1
23,22
11,11
36,35
42,1
85,1
18,17
15,14
38,35
26,1
38,1
18,1
8,8
21,21
15,1
37,1
46,46
25,1
22,21
29,1
23,23
14,13
84,78
6,1
32,1
22,21
22,17
30,1
27,1
41,1
24,1
25,1
8,1
7,1
29,29
19,1
45,33
15,1
22,19
7,1
23,1
32,1
31,31
13,12
34,1
30,1
40,37
16,1
94,1
27,25
11,1
31,29
15,15
6,1
15,1
17,17
18,18
84,23
10,1
17,1
8,1
12,12
82,1
8,1
66,63
13,13
21,21
61,52
78,72
13,13
72,67
17,17
14,14
16,14
41,1
21,21
26,23
36,35
15,15
51,1
18,1
13,13
19,19
45,1
18,16
66,1
48,1
21,21
29,29
46,35
43,1
13,13
26,1
24,21
59,1
4,1
28,1
24,1
10,10
7,1
27,27
10,9
12,1
37,29
5,1
16,15
47,45
18,1
43,41
56,1
33,25
18,1
97,87
9,1
41,33
40,1
9,1
17,1
21,1
8,1
18,18
12,11
30,29
14,1
12,12
27,1
36,1
22,21
17,17
19,19
72,1
41,34
17,17
65,58
20,19
27,25
25,25
26,25
13,13
25,1
26,1
19,1
9,1
6,1
15,15
11,11
32,1
18,1
15,15
37,35
8,1
19,17
34,33
25,1
21,21
38,1
31,24
22,21
46,1
51,1
13,1
45,43
41,40
88,42
6,1
56,1
17,17
34,1
36,1
26,26
19,1
13,1
16,16
30,29
16,16
41,39
67,1
11,11
57,53
38,1
43,1
65,38
37,36
11,1
39,1
23,1
67,53
15,14
78,75
17,1
16,16
16,1
11,1
16,15
15,15
35,1
32,23
15,13
14,13
30,1
13,1
22,20
7,1
7,1
35,25
37,1
66,65
22,1
17,17
50,1
36,1
50,1
34,1
34,27
124,43
28,25
36,1
27,1
9,9
33,1
9,9
21,1
13,1
34,24
4,1
78,1
44,35
36,1
46,1
40,37
22,21
33,1
34,1
22,1
11,1
60,1
41,1
14,13
31,1
36,1
8,1
28,27
42,1
37,37
24,1
13,11
19,19
9,1
33,1
23,1
42,1
9,8
18,1
38,37
40,40
23,22
22,1
22,22
13,13
30,30
13,12
12,12
34,1
18,1
22,1
45,37
20,20
8,1
27,25
32,31
66,65
51,1
28,27
21,1
50,46
16,16
11,11
70,67
17,1
9,9
20,1
7,1
34,25
31,1
16,16
11,1
33,19
13,1
28,1
80,73
14,14
31,31
18,18
34,1
20,19
22,1
39,1
43,1
32,1
9,1
25,1
44,1
15,15
12,12
9,1
56,1
22,1
13,11
37,35
80,1
25,20
38,1
32,19
12,12
38,37
35,1
19,18
21,21
9,1
46,44
42,1
46,1
14,14
9,1
13,13
53,1
25,25
32,1
18,1
18,17
26,1
64,49
4,1
72,1
15,15
17,1
18,1
81,1
27,1
81,76
21,21
19,1
13,13
40,1
15,15
37,1
18,18
23,1
54,1
37,1
33,1
7,1
18,1
28,1
20,1
45,43
17,16
22,21
46,1
32,27
14,12
47,1
13,13
24,23
49,19
78,1
21,20
31,1
41,1
28,1
41,1
89,47
38,33
28,1
43,1
14,14
6,1
45,1
11,11
9,9
11,11
16,16
26,25
38,1
88,1
24,1
21,21
19,19
31,29
15,15
15,1
45,39
15,14
16,16
23,23
18,1
57,55
14,1
44,28
21,21
14,14
73,1
29,1
17,1
37,1
41,37
53,1
89,79
79,47
26,26
122,118
19,1
25,1
21,1
23,23
6,6
25,1
28,1
34,25
24,23
40,26
32,1
34,1
27,1
44,1
39,39
48,1
24,24
48,47
19,1
23,22
89,1
18,17
34,26
20,19
7,1
22,1
28,27
16,16
17,17
26,1
32,23
30,29
46,46
36,36
23,13
34,17
16,16
21,1
19,19
15,15
25,22
26,23
12,12
21,21
14,14
6,6
20,1
67,60
14,1
34,1
9,1
13,13
26,25
32,1
9,9
16,16
21,1
66,61
22,21
32,23
19,1
68,1
7,1
20,1
31,1
21,21
22,22
17,17
15,15
27,27
14,1
17,1
17,17
15,15
19,1
45,1
13,13
28,1
47,1
12,12
38,1
22,1
32,23
32,1
9,9
9,8
38,1
61,45
27,26
23,1
46,41
31,31
19,1
87,82
93,1
19,19
17,17
66,65
22,21
28,21
6,1
54,1
16,16
13,13
36,36
52,51
34,33
18,1
104,1
28,1
28,1
58,1
52,51
33,1
28,27
16,1
18,18
10,1
63,45
13,13
20,1
22,1
28,1
34,1
10,1
49,1
24,1
32,23
54,53
19,1
54,1
14,14
9,1
28,1
11,1
16,16
63,47
11,11
23,1
11,1
38,37
51,46
11,1
35,1
72,1
14,14
9,1
74,46
38,1
16,16
44,43
136,93
115,111
11,11
65,41
82,61
11,1
32,1
42,1
32,1
37,1
32,31
45,43
17,17
25,25
34,1
38,1
44,24
39,1
23,1
17,1
12,12
25,1
19,1
7,1
13,13
16,16
25,1
13,1
18,18
12,12
52,1
38,1
23,1
32,23
19,1
23,1
22,1
26,1
22,21
25,25
51,1
34,1
42,1
93,88
32,1
19,17
15,15
6,1
44,1
46,1
21,20
11,1
16,16
77,1
23,1
31,31
18,17
17,1
13,13
65,59
45,33
17,17
17,15
37,35
93,89
82,75
22,22
16,16
16,16
40,19
34,1
55,53
11,1
16,16
47,1
40,1
62,54
51,43
32,23
25,1
33,33
18,1
34,1
51,45
9,1
84,55
24,23
11,1
47,1
21,19
19,17
36,1
9,1
97,93
8,7
42,1
52,49
67,1
9,1
21,1
41,27
33,32
19,1
14,14
24,1
51,49
8,1
34,33
13,1
32,23
26,25
17,1
21,19
8,1
34,1
48,1
26,19
19,19
8,1
14,14
23,23
25,1
36,1
12,12
52,1
15,1
24,24
7,1
9,9
15,15
18,18
10,1
35,30
63,61
6,1
34,1
32,29
43,1
51,1
15,1
13,1
22,1
33,1


==> figures/figuresGalen/ProcessState-ProcessState-con-treesize.txt <==
Tree size,ProcessState (769),ProcessState-con (0),310

==> figures/figuresGalen/State-State-con-treesize-ratio-vs-coverage.csv <==
100,12
100,3
100,6
90,90
100,1
95,81
62,100
100,5
100,3
100,5
69,91
83,78
100,2
100,3
100,11
100,3
94,80
81,96
100,4
87,91
100,3
80,73
92,87
100,6
100,3
77,100
100,4
100,2
63,96
80,95
100,2
50,100
62,96
83,100
90,100
69,100
100,2
53,100
100,4
100,7
100,4
76,88
88,100
90,86
87,100
50,96
41,100
56,100
77,96
100,3
100,4
100,1
76,100
66,100
100,3
87,100
80,72
71,89
56,100
100,3
100,14
66,90
100,2
100,25
100,5
54,100
100,3
90,100
80,93
100,3
53,97
100,1
100,11
100,2
100,6
71,88
100,2
64,86
75,96
84,93
83,100
54,100
78,95
54,100
83,85
100,6
100,2
100,2
100,4
66,96
100,2
89,85
60,100
77,100
100,10
65,96
100,9
100,6
63,97
100,2
73,95
100,5
100,4
70,96
86,57
44,100
70,92
85,90
100,3
85,95
84,84
100,5
88,95
100,3
92,100
71,94
100,4
100,9
100,3
100,1
66,100
87,100
100,5
100,5
64,96
100,4
100,5
81,91
100,1
54,100
76,86
100,4
80,95
68,93
82,100
100,11
100,2
68,100
60,100
77,97
80,100
100,2
88,95
100,3
66,92
85,100
100,2
100,10
73,79
100,2
84,91
85,93
100,1
100,2
88,100
66,100
100,3
72,84
63,100
100,1
69,100
100,6
66,100
100,4
84,93
66,100
100,5
72,84
100,5
76,100
77,100
100,4
100,2
100,3
72,100
75,91
100,3
58,64
100,10
100,2
100,1
77,92
76,92
60,100
61,100
100,10
42,100
81,94
100,1
100,1
100,7
100,5
81,100
76,95
100,11
100,9
100,3
100,5
63,90
90,94
55,100
100,1
84,92
100,6
92,88
100,4
83,96
100,10
100,3
75,100
55,95
100,1
100,2
76,93
100,3
100,11
76,100
60,100
57,100
100,14
69,84
100,2
100,6
70,94
100,3
100,4
100,7
66,100
100,7
75,100
57,95
100,2
100,2
100,12
65,88
100,5
80,95
100,2
100,3
91,82
100,4
100,11
100,2
54,100
100,7
100,4
68,96
100,4
80,100
94,95
100,2
80,100
100,16
100,4
95,63
94,77
100,2
100,5
100,3
28,100
100,2
77,100
33,100
100,2
100,2
100,6
100,2
69,91
100,1
100,2
100,2
100,4
68,90
100,2
100,7
100,4
57,100
100,7
90,97
100,3
78,96
72,92
82,93
81,93
100,2
78,96
100,11
100,4
100,2
83,77
100,10
81,71
90,59
62,100
90,100
92,67
94,64
84,67
62,100
75,100
100,7
28,100
86,82
77,100
53,100
84,97
100,1
100,3
100,2
65,92
100,6
100,4
90,82
100,2
100,6
100,4
100,4
60,95
66,82
100,4
80,90
100,2
100,6
100,1
100,3
100,2
100,2
62,100
100,2
100,2
100,5
100,7
95,45
60,100
86,67
100,2
77,91
66,100
63,100
61,89
100,6
100,3
100,7
100,2
100,1
100,2
100,6
100,2
100,3
86,91
57,97
100,3
100,9
100,2
60,100
100,8
68,96
71,100
100,5
100,2
100,5
100,3
66,95
100,4
100,10
100,5
100,4
100,10
100,3
84,93
92,76
77,94
71,91
100,3
100,5
100,4
75,50
100,4
100,5
100,1
50,100
100,3
100,2
80,88
58,100
53,96
100,2
100,2
100,16
75,100
100,5
73,82
46,100
100,14
100,4
100,4
100,3
100,2
69,97
61,100
76,96
100,4
100,4
90,96
100,3
100,6
100,14
100,4
100,12
92,100
72,93
50,100
92,92
68,100
100,3
100,6
60,96
100,2
100,3
100,3
100,11
72,84
91,73
50,79
66,95
100,3
100,5
73,75
66,100
100,5
64,100
60,100
100,5
79,93
66,89
100,4
100,4
75,82
100,1
100,3
100,4
60,100
100,4
100,5
100,7
94,38
100,2
85,93
78,96
74,89
92,71
91,97
80,91
54,100
80,100
66,92
76,91
87,89
80,86
100,7
77,92
100,3
100,7
88,100
100,2
100,5
60,100
55,100
100,4
46,100
75,96
91,90
100,9
100,2
100,3
100,1
100,2
100,9
100,5
70,100
65,70
50,100
80,93
100,1
100,5
66,94
58,96
100,8
100,2
100,5
100,3
100,3
72,92
100,2
100,8
73,96
63,96
60,100
100,2
66,95
68,87
100,1
87,92
66,92
71,93
100,2
100,6
93,92
100,6
100,4
83,76
100,3
72,92
88,95
100,0
84,96
77,100
100,3
90,93
100,3
90,83
100,1
71,94
100,6
100,3
63,100
85,100
100,6
92,100
78,68
80,94
100,2
100,3
50,100
100,1
100,2
100,7
78,100
63,100
66,96
100,4
66,100
57,96
100,2
100,14
100,2
45,100
90,94
100,3
94,66
50,100
92,69
70,50
80,100
75,71
100,3
85,100
75,100
100,6
85,69
60,100
73,93
100,2
77,100
100,9
85,100
50,100
70,82
84,100
100,0
53,100
100,3
100,2
100,4
100,2
100,6
81,92
92,73
100,9
100,2
92,84
80,90
85,71
100,2
86,96
56,89
63,100
100,5
63,100
65,88
100,3
76,97
50,100
100,4
72,89
54,89
55,88
100,3
100,1
75,100
72,90
81,86
70,100
100,1
65,98
78,94
85,100
61,93
100,6
85,58
95,89
100,1
88,95
91,95
70,92
100,3
63,100
100,10
100,7
100,1
54,100
100,3
100,1
100,1
100,5
75,100
100,4
68,100
77,81
50,100
100,5
100,4
100,1
100,4
75,61
73,100
64,95
80,90
100,11
100,5
100,6
100,2
77,100
58,92
66,100
100,25
100,4
100,4
68,100
75,95
40,100
83,87
100,8
78,95
78,77
100,6
100,5
100,3
100,2
100,3
100,5
42,100
100,2
100,25
82,100
55,100
75,87
72,78
62,84
100,1
100,0
100,5
100,7
84,75
71,94
60,90
100,3
100,3
72,100
86,100
61,95
100,1
100,4
100,4
87,100
93,58
100,14
100,2
100,2
100,4
88,95
100,2
70,92
100,11
100,1
100,5
100,2
85,98
70,95
100,2
100,3
100,4
100,4
66,100
86,96
100,14
100,2
100,3
100,2
100,3
70,96
100,3
86,40
100,2
100,2
100,3
69,100
87,100
70,93
60,100
90,94
83,100
81,96
100,2
89,90
100,2
66,93
100,2
100,1
100,3
100,3
100,7
73,96
80,96
100,6
83,87
50,100
71,100
100,16
100,1
100,3
86,89
71,91
100,2
100,3
100,1
56,100
100,2
100,9
50,94
60,100
55,97
77,92
60,100
71,97
100,4
87,100
100,6
88,89
100,10
62,100
100,2
91,50
77,91
100,3
100,6
91,73
100,2
66,95
100,1
100,2
100,11
72,86
100,5
92,97
66,95
90,90
68,94
100,1
100,11
86,66
100,11
76,100
76,93
81,90
90,96
43,100
50,100
75,82
100,2
100,6
100,2
100,1
100,2
82,100
85,100
100,3
100,6
100,3
76,88
90,89
71,100
95,82
100,4
65,89
90,100
100,4
100,3
100,4
53,100
60,100
100,1
100,4
100,7
66,95
62,100
100,2
100,2
92,75
66,96
100,2
65,96
100,2
100,2
100,4
100,5
100,4
71,100
90,79
100,16
70,96
70,100
100,2
100,5
71,94
65,97
100,9
45,100
91,100
68,93
62,100
100,7
100,2
66,62
100,3
100,4
100,3
100,25
100,2
100,2
100,14
55,100
50,83
100,5
100,2
100,4
100,1
100,2
88,95
63,96
100,1
100,4
63,100
57,93
77,96
80,100
100,9
100,3
94,42
53,90
71,100
92,53
75,100
87,75
91,93
100,3
100,3
83,95
76,93
100,3
84,100
100,7
71,100
100,2
100,4
100,9
45,100
76,95
100,7
80,73
100,2
88,95
100,3
75,90
91,73
71,95
100,8
100,4
100,14
100,4
100,2
100,0
83,100
93,92
100,5
100,3
100,5
68,93
93,96
100,1
100,3
80,95
55,100
55,100
58,96
76,66
100,11
100,4
50,100
100,6
100,7
100,4
100,9
100,1
89,97
100,6
80,88
100,3
75,100
100,2
76,95
78,95
92,88
100,2
90,100
72,96
80,88
63,100
87,100
75,100
100,3
100,4
58,100
100,4
57,100
61,96
100,2
60,100
83,65
100,2
100,5
100,6
66,100
100,2
100,5
58,96
80,100
93,65
90,96
85,100
100,2
63,100
100,3
100,1
84,92
64,86
100,5
61,93
100,9
50,100
75,100
85,100
100,2
80,95
65,89
41,97
50,100
60,100
100,3
100,1
100,2
70,80
100,4
100,2
85,100
63,100
100,5
91,100
61,93
100,1
100,3
75,86
71,100
100,3
100,7
88,100
100,6
100,14
100,3
100,12


==> figures/figuresGalen/State-State-con-treesize-ratio-vs-coverage.txt <==
State vs. State-con,Signature coverage (%),Ratio of Tree size (%),100

==> figures/figuresGalen/State-State-con-treesize.csv <==
8,1
32,1
15,1
21,19
56,1
53,43
12,12
17,1
29,1
17,1
36,33
32,25
47,1
30,1
9,1
28,1
46,37
30,29
23,1
57,52
32,1
42,31
47,41
16,1
26,1
19,19
22,1
38,1
55,53
24,23
43,1
8,8
26,25
9,9
17,17
23,23
49,1
27,27
23,1
13,1
24,1
45,40
15,15
15,13
13,13
27,26
21,21
18,18
29,28
32,1
23,1
89,1
23,23
19,19
28,1
16,16
18,13
59,53
18,18
28,1
7,1
30,27
43,1
4,1
17,1
18,18
29,1
19,19
15,14
32,1
47,46
73,1
9,1
35,1
15,1
9,8
46,1
61,53
33,32
72,67
16,16
18,18
65,62
18,18
14,12
15,1
39,1
42,1
24,1
27,26
38,1
47,40
16,16
21,21
10,1
25,24
11,1
15,1
35,34
40,1
20,19
18,1
24,1
60,58
33,19
15,15
14,13
22,20
26,1
23,22
46,39
17,1
20,19
28,1
23,23
37,35
25,1
11,1
27,1
88,1
10,10
20,20
18,1
19,1
58,56
23,1
17,1
89,81
77,1
18,18
46,40
24,1
24,23
81,76
31,31
9,1
34,1
24,24
16,16
42,41
7,7
36,1
22,21
28,1
14,13
11,11
36,1
10,1
59,47
48,1
62,57
29,27
68,1
38,1
15,15
33,33
28,1
44,37
18,18
54,1
23,23
15,1
21,21
21,1
72,67
20,20
20,1
51,43
19,1
23,23
10,10
22,1
38,1
30,1
19,19
12,11
32,1
78,50
10,1
47,1
75,1
13,12
28,26
15,15
22,22
10,1
45,45
17,16
83,1
64,1
13,1
18,1
18,18
23,22
9,1
11,1
31,1
20,1
52,47
18,17
37,37
65,1
66,61
16,1
26,23
25,1
30,29
10,1
32,1
8,8
24,23
74,1
44,1
16,15
32,1
9,1
9,9
16,16
11,11
7,1
53,45
45,1
16,1
74,70
28,1
22,1
14,1
15,15
14,1
5,5
47,45
39,1
50,1
8,1
53,47
19,1
45,43
37,1
26,1
28,23
24,1
9,1
42,1
18,18
13,1
25,1
30,29
22,1
12,12
64,61
37,1
14,14
6,1
24,1
49,31
61,47
38,1
20,1
27,1
11,11
36,1
15,15
9,9
36,1
34,1
15,1
36,1
189,173
53,1
41,1
40,1
21,1
62,56
44,1
13,1
21,1
24,24
13,1
45,44
27,1
31,30
13,12
48,45
61,57
37,1
57,55
9,1
22,1
45,1
22,17
10,1
38,27
32,19
8,8
17,17
28,19
37,24
68,46
28,28
13,13
13,1
11,11
98,81
15,15
12,12
36,35
56,1
30,1
47,1
76,70
16,1
21,1
23,19
34,1
16,1
23,1
21,1
23,22
62,51
24,1
10,9
39,1
15,1
51,1
27,1
42,1
49,1
13,13
38,1
36,1
17,1
13,1
55,25
16,16
67,45
43,1
49,45
25,25
18,18
57,51
16,1
27,1
13,1
45,1
66,1
34,1
15,1
45,1
28,1
47,43
42,41
32,1
11,1
48,1
14,14
12,1
25,24
10,10
19,1
35,1
17,1
31,1
24,23
24,1
10,1
20,1
25,1
10,1
27,1
29,27
60,46
52,49
12,11
27,1
17,1
23,1
28,14
24,1
17,1
60,1
13,13
28,1
45,1
26,23
21,21
28,27
36,1
37,1
6,1
13,13
17,1
58,48
13,13
7,1
21,1
24,1
30,1
42,1
36,35
39,39
57,55
21,1
22,1
33,32
31,1
16,1
7,1
22,1
8,1
42,42
16,15
17,17
25,23
29,29
32,1
16,1
64,62
50,1
32,1
29,1
9,1
51,43
26,19
24,19
49,47
28,1
18,1
72,54
15,15
17,1
25,25
16,16
20,1
59,55
69,62
23,1
23,1
96,79
87,1
26,1
23,1
21,21
22,1
20,1
14,1
50,19
48,1
16,15
32,31
115,103
32,23
34,33
12,11
18,18
17,17
14,13
47,43
47,42
38,33
14,1
14,13
28,1
14,1
20,20
38,1
20,1
17,17
15,15
25,1
35,35
31,30
32,29
11,1
35,1
28,1
66,1
50,1
11,1
18,1
17,17
40,28
17,17
78,73
54,1
20,1
39,37
26,25
12,1
48,1
20,1
31,1
28,1
88,81
40,1
12,1
64,62
30,29
17,17
34,1
22,21
49,43
85,1
41,38
95,88
72,67
44,1
16,1
25,23
16,1
24,1
38,29
32,1
51,47
20,19
108,1
28,27
10,10
26,1
16,15
32,1
30,25
84,1
39,37
16,1
26,1
18,18
11,11
16,1
23,23
118,81
154,145
48,1
28,1
35,35
97,1
34,1
13,1
16,16
18,18
25,24
22,1
14,14
32,31
46,1
7,1
43,1
14,14
18,17
26,1
134,89
13,13
36,25
51,26
17,17
63,45
30,1
25,25
24,24
16,1
42,29
27,27
33,31
50,1
14,14
11,1
11,11
17,17
23,19
18,18
132,1
25,25
30,1
38,1
21,1
37,1
16,1
42,39
26,19
11,1
36,1
25,21
11,10
32,23
45,1
25,24
57,51
41,41
19,1
18,18
63,56
29,1
40,39
16,16
22,1
57,51
48,43
53,47
30,1
86,1
4,4
83,75
29,25
31,31
59,1
66,65
52,49
11,11
31,29
15,1
36,21
28,25
67,1
22,21
20,19
14,13
27,1
18,18
10,1
13,1
82,1
19,19
26,1
56,1
62,1
17,1
13,13
23,1
24,24
74,60
13,13
20,1
23,1
64,1
22,1
62,38
20,20
21,20
11,10
9,1
20,1
15,1
42,1
10,10
14,13
19,19
4,1
23,1
25,1
18,18
46,44
7,7
24,21
12,1
22,21
44,34
15,1
19,1
26,1
38,1
26,1
19,1
11,11
37,1
4,1
22,22
13,13
8,7
52,41
50,42
99,1
130,1
20,1
14,1
28,21
37,35
77,70
30,1
29,1
18,18
22,22
22,21
61,1
22,1
22,1
13,13
41,24
7,1
49,1
40,1
22,1
22,21
44,1
14,13
9,1
58,1
17,1
44,1
59,58
24,23
40,1
26,1
21,1
22,1
12,12
28,27
7,1
36,1
31,1
43,1
28,1
60,58
32,1
25,10
50,1
36,1
31,1
18,18
13,13
48,45
15,15
18,17
21,21
30,29
40,1
43,39
46,1
110,103
40,1
62,1
30,1
26,1
13,1
29,28
26,25
15,1
8,7
12,12
11,11
6,1
73,1
26,1
28,25
12,11
41,1
30,1
52,1
24,24
48,1
11,1
34,32
16,16
42,41
42,39
15,15
41,40
21,1
13,13
16,1
46,41
10,1
29,29
42,1
52,26
45,41
26,1
15,1
26,19
46,1
24,23
89,1
38,1
9,1
45,39
19,1
42,41
24,23
21,19
19,18
54,1
9,1
48,32
9,1
21,21
16,15
10,9
32,31
29,29
18,18
50,41
46,1
15,1
48,1
85,1
42,1
17,17
11,11
27,1
15,1
29,1
100,88
19,17
6,6
40,33
22,1
67,60
17,17
21,1
33,1
22,1
23,23
16,16
55,1
25,1
13,1
46,44
10,10
38,1
34,1
36,27
51,49
35,1
61,59
36,1
44,1
21,1
19,1
24,1
11,11
24,19
6,1
28,27
17,17
41,1
18,1
39,37
37,36
11,1
13,13
21,21
46,43
13,13
14,1
34,1
74,46
26,1
24,1
31,1
4,1
42,1
38,1
7,1
14,14
42,35
17,1
35,1
23,1
60,1
48,1
22,21
28,27
85,1
25,1
18,18
74,69
29,28
25,25
11,1
28,1
50,21
60,54
11,11
28,15
13,13
36,27
30,28
32,1
28,1
20,19
29,27
28,1
22,22
13,1
11,11
48,1
22,1
11,1
25,25
20,19
13,1
42,31
34,1
22,21
31,1
11,10
26,19
22,21
12,1
25,1
7,1
21,1
36,1
106,1
9,9
25,23
19,1
30,1
19,1
81,76
28,27
84,1
26,1
24,23
14,14
9,9
32,31
48,32
9,1
25,1
16,16
15,1
14,1
25,1
11,1
60,1
71,69
16,1
70,62
32,1
5,5
36,1
20,19
22,21
34,30
49,1
17,17
26,25
17,15
35,35
13,13
12,12
28,1
25,1
31,31
22,1
31,31
28,27
49,1
17,17
26,17
49,1
17,1
16,1
19,19
43,1
17,1
28,27
16,16
32,21
26,25
12,12
40,1
17,17
28,1
57,1
66,61
52,45
19,1
31,29
11,1
9,9
13,13
25,25
42,1
24,23
67,60
38,37
16,16
7,7
31,1
55,1
42,1
67,54
22,1
38,1
12,12
18,18
18,1
21,21
16,15
78,1
28,1
22,19
19,19
30,1
13,1
15,15
15,1
7,1
27,1
8,1


==> figures/figuresGalen/State-State-con-treesize.txt <==
Tree size,State (805),State-con (0),310

==> figures/figuresGalen/SymbolicValueType-SymbolicValueType-con-treesize-ratio-vs-coverage.csv <==
83,92
76,96
84,93
72,95
61,100
100,3
100,2
85,94
81,100
88,92
86,87
100,2
71,100
100,3
100,7
100,11
100,3
100,11
92,59
80,100
83,95
66,100
100,6
87,100
100,4
89,95
78,93
100,4
100,3
100,25
100,4
54,100
57,100
75,94
100,2
100,3
94,85
100,3
100,5
72,93
86,93
100,10
80,73
100,14
81,100
100,6
100,8
100,6
84,58
88,100
100,4
75,100
77,100
100,2
100,1
63,92
77,100
78,93
67,97
100,2
90,90
92,71
100,11
70,100
62,100
100,3
100,5
42,100
84,100
100,5
78,94
100,6
76,95
100,4
92,92
84,92
100,10
89,64
72,93
81,100
83,95
80,87
100,5
71,98
77,64
100,4
28,100
93,40
100,1
100,4
100,2
72,100
100,2
100,4
100,2
62,100
83,100
100,8
100,7
72,100
100,6
60,96
100,5
44,100
100,4
100,2
68,82
63,100
100,2
60,100
76,94
76,95
58,96
100,12
100,14
76,100
100,1
58,96
68,97
76,93
88,96
100,4
70,100
100,5
54,100
100,7
100,3
100,3
87,100
100,2
100,3
66,95
82,100
83,100
92,82
75,86
100,10
63,96
94,75
71,95
100,3
78,100
100,7
83,100
100,3
100,2
71,94
50,100
100,4
100,11
100,14
100,3
100,1
100,2
77,100
72,100
92,68
100,2
100,4
71,95
100,5
68,100
71,100
100,2
84,91
78,100
87,100
100,3
100,2
100,10
79,86
100,5
55,95
70,94
76,96
87,58
71,100
100,4
68,91
31,100
100,2
50,100
85,71
100,1
45,100
100,4
100,1
100,4
75,100
100,3
100,2
100,7
100,3
100,3
100,11
100,3
86,95
75,100
56,95
100,12
80,73
100,11
100,4
100,16
100,2
75,100
100,25
50,100
87,100
100,4
100,7
100,3
100,5
61,100
92,78
100,0
80,100
50,100
81,77
90,100
100,2
55,100
100,1
71,91
100,4
90,100
55,100
80,96
84,88
75,100
100,4
100,7
66,100
100,3
66,100
73,93
85,93
47,92
100,16
100,9
100,2
72,100
53,96
72,100
100,3
100,2
100,2
81,100
72,90
100,5
88,95
46,97
68,96
87,77
63,100
93,73
100,3
83,100
100,3
100,4
58,100
100,5
85,100
100,2
100,2
100,5
87,68
100,5
100,5
87,91
62,84
100,2
100,3
68,93
73,95
100,4
55,100
100,4
71,100
100,2
100,3
100,4
100,2
93,55
90,84
100,3
70,92
85,79
80,73
88,63
100,4
100,4
54,100
100,8
100,9
100,7
100,7
68,77
100,11
66,100
65,97
100,4
100,3
100,5
100,1
100,2
90,94
100,2
100,3
100,1
100,1
100,0
92,100
100,6
100,10
100,1
86,81
100,2
100,2
100,3
62,100
81,100
100,5
100,4
100,12
55,100
100,4
100,5
100,2
100,2
55,100
83,100
73,100
85,100
58,100
100,1
100,6
100,3
100,4
58,100
87,96
100,1
100,2
100,4
100,2
100,1
75,87
88,75
100,4
50,100
100,5
100,6
60,100
81,96
76,93
90,94
71,100
100,1
100,3
100,2
80,91
50,100
81,86
100,2
100,7
38,100
90,100
100,3
90,50
100,4
100,7
62,100
76,100
72,78
100,5
100,6
70,93
85,95
90,100
100,6
100,3
100,5
63,100
100,2
100,4
100,3
84,91
100,4
100,4
91,100
100,1
100,12
55,100
69,95
100,2
81,69
62,100
54,100
62,95
100,16
100,1
100,9
94,83
58,96
81,100
94,64
100,2
100,2
100,3
100,5
75,100
92,92
100,4
35,100
100,4
100,2
84,100
100,16
100,8
100,4
100,1
88,97
93,42
80,96
100,3
75,96
100,2
100,2
71,100
100,3
100,4
100,12
100,3
75,93
100,2
55,100
100,1
85,95
63,100
75,100
100,4
90,62
100,11
100,8
100,3
40,100
66,100
81,92
88,95
57,100
88,100
100,12
100,3
100,3
100,6
100,2
73,91
100,4
78,80
72,100
100,3
50,100
100,7
62,100
45,100
94,52
100,4
85,100
100,3
54,100
100,7
100,10
80,91
100,5
86,96
63,96
100,6
75,95
55,100
100,2
78,96
66,93
76,95
78,81
100,5
100,11
100,2
100,5
100,9
100,4
100,25
80,69
81,94
75,94
86,91
63,100
100,3
100,4
100,3
54,100
100,2
82,67
72,96
66,100
100,14
100,10
94,64
100,16
64,95
100,6
82,86
100,2
84,93
68,97
62,100
100,4
100,3
100,5
58,100
100,5
71,100
100,1
100,4
100,3
85,65
87,100
100,4
66,100
100,4
100,5
100,4
100,9
58,100
100,1
100,8
100,3
100,7
100,16
80,100
100,3
100,20
90,100
100,3
71,96
63,100
100,7
62,100
100,5
100,9
100,3
56,96
84,72
70,100
100,4
84,93
100,3
66,100
100,5
76,88
100,2
78,94
66,97
81,100
83,88
62,100
100,1
83,88
100,3
88,85
92,97
63,97
100,5
68,96
100,3
60,100
66,97
93,88
85,94
83,100
100,2
100,5
87,84
100,4
94,52
100,8
80,81
76,67
90,90
62,100
62,100
77,92
91,100
100,4
82,96
95,89
100,8
100,2
75,100
66,91
100,5
70,98
100,9
68,90
54,100
90,89
47,100
100,2
75,100
100,6
100,1
56,100
100,3
100,3
60,100
84,79
84,79
94,52
66,95
76,91
81,92
69,100
100,12
66,100
75,80
100,2
50,100
75,100
81,95
100,1
100,14
83,100
83,90
91,49
100,10
92,100
80,100
100,2
100,3
75,100
88,62
100,8
75,82
76,95
88,95
72,100
75,96
85,90
100,2
81,94
80,100
100,2
88,70
45,100
100,3
84,100
95,55
63,100
100,4
80,93
58,96
100,4
100,3
75,100
100,2
100,2
70,92
80,87
77,100
86,70
84,50
91,59
77,95
100,4
100,3
100,4
94,89
76,96
90,96
92,97
100,3
100,3
71,100
100,1
61,100
75,100
100,4
100,8
85,100
62,100
100,3
87,100
100,3
93,40
80,91
70,90
100,1
84,96
83,86
87,62
75,100
100,3
82,90
78,90
100,1
68,88
58,100
100,3
100,2
100,4
46,100
100,1
100,1
93,86
100,9
100,5
100,2
100,2
66,100
100,11
100,2
80,95
100,4
90,62
100,2
75,92
100,9
100,3
100,5
66,100
100,5
100,3
85,90
72,79
100,3
83,85
100,2
100,1
100,7
76,91
100,2
100,5
100,14
55,100
90,85
100,1
100,1
58,96
80,73
72,100
87,95
66,100
40,100
100,6
80,100
76,100
66,100
100,2
70,92
100,2
100,4
47,97
54,88
90,100
100,1
100,5
100,7
80,87
83,100
100,2
100,1
66,100
100,5
81,91
100,4
65,92
100,14
84,67
75,100
100,2
90,57
100,4
100,4
100,5
60,100
100,2
100,4
73,82
90,83
55,100
100,0
75,100
100,0
83,100
100,2
100,4
100,0
75,100
90,90
80,100
81,96
100,2
78,56
100,5
57,91
100,12
70,100
100,0
29,100
88,95
100,5
80,91
93,80
100,7
100,7
55,100
81,86
100,1
100,8
81,96
82,96
80,95
73,97
100,6
100,5
100,2
93,100
100,7
61,95
100,3
46,94
88,100
75,94
50,100
66,100
88,80
80,88
73,96
100,1
100,3
100,4
85,100
85,100
80,100
90,93
83,100
76,75
100,4
73,95
75,93
63,100
100,2
100,1
90,77
100,3
100,3
100,5
100,1
91,81
50,100
100,2
100,7
100,5
100,3
83,85
100,2
81,90
100,5
100,2
100,3
100,2
100,3
100,5
76,100
100,2
100,3
100,2
100,4
100,2
100,3
77,100
100,14
100,6
73,94
72,100
84,94
100,7
100,4
88,92
100,2
75,86
88,100
100,1
100,11
100,2
100,2
90,58
54,100
66,100
76,95
100,4
100,1
100,7
100,1
100,7
100,2
100,2
100,3
100,4
100,3
100,4
65,96
100,8
100,4
100,3
66,100
100,14
90,90
100,1
100,2
100,0
93,71
87,81
100,4
95,59
82,93
58,96
83,93
100,1
100,25
88,100
73,94
75,94
100,5
58,100
100,2
76,94
63,100
100,2
100,2
100,7
100,1
80,73
91,38
75,94
100,1
100,4
81,100
85,90
100,5
100,3
80,100
100,2
90,85
100,1
80,91
85,100
66,100
100,4
100,2
100,3
76,78
56,100
100,7
93,75
66,100
100,3
81,100
68,90
90,100
93,73
81,86
87,91
81,100
86,97
90,100
28,100
100,5
85,85
100,3
100,6
76,95
60,100
100,7
100,8
100,6
80,73
100,3
100,10
100,2
100,7
60,100
100,3
100,2
85,92
100,1
100,3
80,71
100,4
55,100
85,94


==> figures/figuresGalen/SymbolicValueType-SymbolicValueType-con-treesize-ratio-vs-coverage.txt <==
SymbolicValueType vs. SymbolicValueType-con,Signature coverage (%),Ratio of Tree size (%),100

==> figures/figuresGalen/SymbolicValueType-SymbolicValueType-con-treesize.csv <==
27,25
28,27
72,67
113,108
21,21
30,1
49,1
39,37
14,14
40,37
16,14
49,1
11,11
26,1
13,1
9,1
26,1
9,1
32,19
12,12
22,21
14,14
15,1
13,13
21,1
21,20
48,45
24,1
32,1
4,1
25,1
18,18
14,14
34,32
41,1
32,1
34,29
28,1
17,1
15,14
73,68
10,1
42,31
7,1
18,18
16,1
12,1
16,1
46,27
15,15
24,1
21,21
10,10
40,1
62,1
13,12
14,14
72,67
36,35
47,1
21,19
32,23
9,1
24,24
13,13
30,1
17,1
11,11
14,14
17,1
37,35
15,1
20,19
25,1
25,23
66,61
10,1
75,48
16,15
14,14
24,23
65,57
18,1
56,55
42,27
21,1
11,11
37,15
52,1
21,1
45,1
18,18
35,1
22,1
40,1
8,8
9,9
12,1
14,1
19,19
16,1
27,26
18,1
15,15
24,1
34,1
57,47
18,18
46,1
43,43
76,72
24,23
32,31
8,1
7,1
31,31
53,1
28,27
46,45
46,43
29,28
23,1
23,23
17,1
17,17
13,1
27,1
27,1
13,13
39,1
29,1
22,21
25,25
9,9
23,19
22,19
10,1
26,25
120,90
22,21
28,1
17,17
14,1
9,9
32,1
42,1
53,50
13,13
25,1
9,1
7,1
28,1
57,1
43,1
15,15
33,33
44,30
34,1
23,1
24,23
19,1
30,30
11,11
37,1
62,57
18,18
13,13
27,1
40,1
10,1
52,45
17,1
22,21
52,49
28,27
84,49
11,11
22,1
84,77
50,50
40,1
25,25
59,42
66,1
18,18
24,1
52,1
22,1
12,12
27,1
35,1
14,1
27,1
31,1
9,1
33,1
43,41
13,13
70,67
8,1
42,31
9,1
22,1
6,1
46,1
13,13
4,1
15,15
13,13
23,1
14,1
32,1
19,1
13,13
32,25
154,1
12,12
13,13
75,58
19,19
47,1
14,14
70,1
70,64
25,1
17,17
14,14
56,54
44,39
13,13
21,1
13,1
15,15
33,1
15,15
44,41
72,67
25,23
6,1
11,1
50,1
18,18
25,24
18,18
31,1
36,1
34,1
14,14
30,27
19,1
20,19
45,44
30,29
35,27
21,21
34,25
33,1
18,18
26,1
24,1
21,21
19,1
11,11
46,1
36,1
17,1
47,32
18,1
17,1
57,52
50,42
45,1
27,1
74,69
46,44
22,1
14,14
23,1
11,11
35,1
29,1
21,1
44,1
38,21
25,21
32,1
14,13
44,35
42,31
49,31
21,1
24,1
32,32
12,1
11,1
14,1
13,1
40,31
9,1
14,14
45,44
22,1
28,1
18,1
77,1
36,1
18,17
50,1
28,1
79,1
51,1
142,1
23,23
15,1
10,1
61,1
44,36
36,1
34,1
33,1
24,24
14,14
20,1
24,1
8,1
37,37
22,1
20,1
44,1
39,1
14,14
12,12
35,35
11,11
21,21
93,1
15,1
28,1
25,1
20,20
26,25
60,1
45,1
24,1
38,1
67,1
24,21
197,149
21,1
13,13
20,1
15,1
17,17
29,28
15,14
18,17
11,11
60,1
32,1
35,1
67,61
16,16
29,25
43,1
14,1
27,27
19,19
28,1
42,21
22,1
14,1
13,13
18,18
52,41
17,1
15,1
15,14
23,22
17,17
16,1
29,1
17,1
18,18
35,1
23,1
26,1
62,57
25,1
22,1
21,21
56,1
8,1
15,15
22,21
34,1
33,23
8,8
13,13
62,59
6,1
66,1
11,1
49,41
28,27
19,19
62,40
45,1
40,1
32,1
19,1
21,21
25,23
24,1
25,25
22,1
46,1
18,18
6,1
12,1
24,1
59,1
84,82
63,27
54,52
26,1
32,31
43,1
41,1
20,20
31,1
24,1
8,1
32,1
16,15
37,1
14,14
52,1
43,41
18,18
20,20
24,1
70,44
9,1
12,1
29,1
7,7
15,15
42,39
22,21
14,14
15,15
8,1
30,1
29,1
15,1
42,1
36,33
23,1
47,38
14,14
33,1
9,9
13,1
19,19
14,14
36,19
23,1
11,11
28,1
18,18
14,1
10,1
12,11
20,1
28,27
27,26
16,1
22,21
15,15
47,1
32,31
15,14
21,20
43,35
17,1
9,1
34,1
19,1
11,1
23,1
4,1
43,30
17,16
52,49
24,22
18,18
32,1
22,1
31,1
18,18
37,1
73,49
30,29
21,21
7,1
10,1
62,40
6,1
46,44
15,1
43,37
40,1
72,67
44,43
12,12
21,1
27,1
19,1
21,21
18,1
10,10
63,1
22,1
28,1
43,28
13,13
23,1
15,15
22,1
18,1
22,1
11,1
19,19
62,1
12,1
28,1
13,1
6,1
16,16
31,1
5,1
17,17
31,1
32,31
19,19
14,1
12,12
19,1
11,1
26,1
25,24
40,29
26,26
25,1
31,29
30,1
10,10
19,1
9,8
47,1
52,49
34,33
29,29
27,24
13,13
56,1
59,52
29,1
42,36
42,41
40,39
19,1
25,24
26,1
16,16
34,33
26,23
37,35
9,9
47,1
20,1
58,49
22,1
36,19
12,1
65,53
70,47
21,19
13,13
8,8
13,12
21,21
23,1
28,27
46,41
12,1
40,1
12,12
69,63
17,1
58,57
11,1
91,82
18,18
19,17
27,27
49,1
13,13
16,1
64,1
29,29
32,1
26,1
17,17
34,27
58,46
36,19
22,21
36,33
38,35
23,23
8,1
21,21
31,25
34,1
25,25
16,16
23,22
68,1
7,1
9,9
54,49
189,93
10,1
40,40
16,16
47,1
30,1
12,12
58,36
12,1
52,43
20,19
20,19
33,33
33,32
33,30
41,1
17,16
6,6
45,1
44,31
25,25
32,1
14,14
34,19
13,13
22,1
31,29
28,27
21,1
27,1
21,21
41,1
45,1
14,13
63,55
15,15
51,36
318,161
61,36
47,45
24,1
32,1
23,1
28,25
65,63
30,29
38,37
27,1
28,1
11,11
52,1
20,20
13,13
22,1
12,1
11,11
13,13
32,1
13,13
29,1
85,34
45,41
70,63
52,1
28,27
46,40
35,22
8,8
31,1
98,89
52,47
53,1
51,45
20,20
30,1
35,1
23,1
22,22
51,1
67,1
15,13
11,1
17,1
42,1
48,1
14,14
9,1
40,1
24,23
21,1
50,31
46,1
14,13
11,1
32,1
18,1
27,27
20,1
31,1
55,50
68,54
30,1
27,23
45,1
62,1
13,1
80,73
34,1
17,1
7,1
14,14
21,18
55,1
69,1
32,31
42,31
19,19
46,44
15,15
27,27
15,1
26,26
23,23
17,17
41,1
14,13
38,1
21,1
45,44
9,8
17,17
71,1
17,1
13,1
33,29
9,9
45,1
79,1
15,15
18,1
23,21
23,1
66,61
7,1
28,19
13,13
49,1
49,28
21,1
23,1
18,1
17,17
38,1
23,1
47,39
37,31
14,14
112,1
13,13
106,1
9,9
36,1
25,1
137,1
24,24
21,19
12,12
28,27
50,1
76,43
20,1
149,137
8,1
16,16
116,1
20,20
21,20
17,1
49,45
36,29
13,1
13,1
15,15
38,33
64,1
12,1
26,25
28,27
21,20
37,36
16,1
18,1
38,1
46,46
13,1
46,44
28,1
18,17
30,30
58,55
10,10
15,15
41,33
17,15
32,31
69,1
26,1
24,1
11,11
11,11
27,27
16,15
20,20
56,42
22,1
44,42
16,15
18,18
44,1
56,1
22,17
26,1
31,1
19,1
77,1
11,9
12,12
47,1
13,1
19,1
31,1
14,12
46,1
111,100
18,1
46,1
30,1
41,1
29,1
19,1
22,22
37,1
29,1
34,1
24,1
40,1
30,1
14,14
7,1
15,1
94,89
30,30
93,88
13,1
23,1
14,13
48,1
37,32
15,15
57,1
9,1
49,1
43,1
86,50
18,18
14,14
20,19
21,1
67,1
14,1
60,1
13,1
44,1
40,1
28,1
23,1
31,1
22,1
33,32
12,1
23,1
31,1
21,21
7,1
21,19
67,1
48,1
102,1
32,23
16,13
23,1
42,25
48,45
27,26
15,14
79,1
4,1
15,15
72,68
58,55
17,1
20,20
41,1
55,52
17,17
42,1
36,1
13,1
58,1
42,31
71,27
18,17
56,1
21,1
19,19
10,9
17,1
29,1
17,17
35,1
14,12
59,1
62,57
20,20
15,15
23,1
34,1
31,1
52,41
44,44
13,1
36,27
20,20
27,1
27,27
51,46
32,32
34,25
38,33
12,11
19,19
46,45
19,19
11,11
17,1
56,48
30,1
16,1
20,19
16,16
14,1
12,1
15,1
42,31
27,1
10,1
36,1
13,1
21,21
29,1
39,1
26,24
51,1
26,1
63,45
24,1
14,14
39,37


==> figures/figuresGalen/SymbolicValueType-SymbolicValueType-con-treesize.txt <==
Tree size,SymbolicValueType (778),SymbolicValueType-con (0),310

==> figures/max-comp-2.csv <==
670,670
520,520
520,520
520,520
520,470
520,520
1020,1020
720,720
1070,1070
480,480
820,820
820,820
520,520
520,520
520,520
310,310
520,520
520,520
520,520
1020,1020
870,870
620,250
310,360
470,470
670,670
1020,1020
1020,1020
1020,1020
1020,1020
520,520
480,480
470,470
470,470
310,360
470,470
310,310
920,250
1070,1070
1070,1070
1070,1070
1070,1070
1070,1070
670,670
670,670
1270,1270
1270,1270
1270,1270
1270,1270
480,480
670,670
670,670
310,310
1120,1120
720,720
770,770
1120,1120
310,250
870,870
870,870
520,520
520,520
520,520
520,520
670,670
480,480
570,570
570,570
770,770
820,820
1020,1020
1020,1020
1020,1020
770,770
570,570
570,570
570,570
570,570
670,670
670,670
670,670
670,670
720,720
820,820
720,720
720,720
720,720
720,720
520,250
570,570
670,670
1020,1020
1120,1120
1120,1120
480,480
470,470
1170,1170
470,470
770,770
770,770
520,520
520,470
670,670
520,520
520,520
520,520
520,520
920,920
570,570
570,570
520,520
520,520
1070,1070
470,470
620,620
670,670
480,480
520,520
470,470
520,520
620,620
310,310
670,670
670,670
670,670
720,720
820,820
820,820
820,820
820,820
470,470
1270,1270
520,250
470,470
670,670
520,250
620,620
520,520
820,820
820,820
310,360
470,470
310,360
470,470
1220,1220
1220,1220
1220,1220
1070,1070
1070,1070
1070,1070
770,770
620,620
670,670
520,520
520,520
770,770
570,570
670,670
480,480
520,520
520,520
620,620
620,620
670,670
620,620
620,620
620,620
520,250
310,310
620,250
570,570
670,670
570,570
670,670
470,470
670,670
670,670
670,670
520,520
310,310
820,820
570,570
1420,1420
1420,1420
570,570
520,520
310,310
310,310
620,620
920,920
920,920
820,820
720,720
470,470
770,620
520,480
670,670
520,520
520,520
520,520
310,310
310,310
1070,1070
520,480
570,570
570,570
520,520
520,520
520,520
620,620
620,620
670,670
670,670
670,670
670,670
570,570
310,310
570,570
570,570
720,250
670,670
670,670
670,670
670,670
670,670
570,570
770,770
820,820
820,820
720,720
770,250
670,250
820,820
820,820
670,670
1020,1020
1120,1120
670,670
670,670
470,250
520,520
520,520
520,520
520,520
720,720
720,720
820,820
820,820
470,470
670,670
670,670
670,670
520,520
470,250
820,820
670,250
570,570
1120,1120
1120,1120
1120,1120
470,470
470,470
310,310
620,620
620,620
570,570
920,920
620,620
620,620
620,620
620,620
620,620
770,770
520,520
820,820
820,820
820,820
1220,1220
1220,1220
1220,1220
1220,1220
620,620
620,620
620,620
670,670
310,360
520,520
520,520
1020,1020
520,520
520,520
670,670
670,670
570,570
470,470
480,480
520,520
520,520
1020,1020
1270,1270
1270,1270
1270,1270
1270,1270
1270,1270
310,310
620,620
620,620
620,620
620,620
820,820
820,820
820,820
820,820
820,820
570,570
480,480
670,670
520,250
920,920
520,520
570,570
870,870
870,870
870,870
870,870
870,870
1170,1170
1170,1170
1170,1170
1170,1170
1170,1170
480,480
480,480
570,570
770,770
570,570
920,920
920,920
480,480
520,520
520,520
470,470
470,470
1120,1120
670,670
670,670
570,570
670,670
670,670
670,670
670,670
720,720
310,310
520,520
1070,1070
570,570
770,770
770,770
770,770
1120,1120
920,920
920,920
870,870
870,870
770,770
770,770
720,720
670,670
1170,1170
1170,1170
1170,1170
470,470
570,520
620,570
570,520
570,520
310,250
520,520
470,470
820,820
720,720
310,360
470,470
480,480
1270,1270
770,770
310,310
970,970
970,970
970,970
970,970
570,570
570,570
570,570
570,570
720,720
920,920
920,920
520,520
820,820
820,820
920,920
920,920
770,770
820,820
820,820
1120,1120
1120,1120
1120,1120
1120,1120
520,520
480,480
920,920
570,480
670,670
720,720
1070,1070
670,670
670,670
820,820
820,820
820,820
570,570
570,570
570,570
570,570
360,360
310,360
870,870
870,870
720,720
1070,1070
310,310
470,470
920,920
520,250
670,670
570,570
1020,1020
1020,1020
1020,1020
620,620
820,250
770,770
770,770
570,570
620,620
620,620
620,620
570,520
570,520
570,250
620,570
620,570
1120,1120
1120,1120
1120,1120
1120,1120
310,310
770,770
770,770
770,770
770,770
620,620
570,570
570,570
620,620
670,670
480,480
520,520
520,520
620,620
620,620
620,620
620,620
820,820
1120,1120
1120,1120
1120,1120
670,250
670,670
920,920
360,370
670,670
670,670
670,670
820,480
820,480
820,480
520,520
520,520
480,250
720,720
720,720
720,720
720,720
520,520
520,520
620,620
570,570
720,720


==> figures/max-comp-3.csv <==
620,620
670,670
570,570
620,620
360,360
620,620
570,570
570,570
670,670
770,770
670,670
770,770
670,670
570,570
470,470
720,720
360,360
570,570
720,720
570,570
620,620
460,460
720,720
410,410
310,250
820,820
670,670
570,570
870,870
570,570
770,770
570,570
870,870
480,480
670,670
570,570
570,570
620,620
620,620
570,570
820,820
570,570
720,720
670,670
770,770
570,570
430,430
620,620
770,770
360,360
670,670
310,310
670,670
310,310
470,470
570,570
870,870
460,460
870,870
570,570
570,570
770,770
970,970
720,720
670,670
520,520
480,480
720,720
820,820
670,670
670,670
720,720
770,770
770,770
970,970
310,310
570,250
970,970
770,770
470,470
1120,1120
570,570
420,420
820,820
670,670
670,670
570,570
360,360
820,250
460,310
770,770
570,570
410,410
520,520
570,570
570,570
820,820
570,570
570,570
770,770
770,770
570,570
570,570
430,430
620,620
570,570
570,570
570,570
570,570
770,770
570,570
570,570
670,670
870,870
770,770
620,620
430,430
570,570
720,720
570,570
360,360
720,720
620,620
720,720
520,520
410,410
670,670
570,570
370,370
570,570
620,620
310,310
770,480
870,870
570,570
670,670
720,720
770,770
570,570
310,310
720,720
620,620
570,570
310,310
620,620
870,870
520,520
570,570
820,820
570,570
620,620
570,570
570,570
670,670
670,670
770,770
570,570
620,620
420,420
620,620
670,670
620,620
570,570
620,620
820,820
1020,1020
480,480
570,570
570,570
770,770
620,620
570,570
870,870
770,770
770,770
720,720
520,520
670,670
620,620
670,310
420,420
670,670
620,620
520,520
310,310
670,670
480,480
620,620
770,770
360,360
410,410
1270,1270
470,470
770,770
870,870
470,470
770,770
670,670
670,670
480,480
970,970
670,670
670,670
670,670
620,620
570,570
570,570
310,310
670,670
360,360
770,770
870,870
570,570
670,670
620,620
570,570
570,570
570,570
570,570
360,360
720,720
570,570
770,770
670,670
570,570
720,720
570,570
570,570
670,670
570,570
670,670
670,670
670,670
310,310
570,250
570,570
310,310
570,570
870,870
970,970
870,870
870,870
670,480
670,670
670,670
570,570
770,770
770,770
570,570
570,570
360,360
360,360
570,570
360,360
770,770
570,570
670,670
360,360
670,670
520,520
570,570
570,570
620,620
670,670
570,570
920,920
670,670
420,420
570,570
570,570
310,310
770,770
770,770
570,570
570,570
360,360
570,570
360,360
870,870
460,310
570,570
570,570
310,310
670,670
720,720
570,570
460,460
570,570
310,310
770,770
770,770
670,670
570,250
620,620
310,310
570,570
920,920
620,620
820,820
310,310
620,620
360,360
720,720
670,670
470,470
920,920
570,570
570,570
570,570
420,420
870,870
570,570
870,870
770,770
770,770
310,310
770,770
310,310
570,570
570,570
460,460
360,360
310,250
670,670
670,670
570,570
570,570
670,670
570,570
670,670
520,520
670,670
720,720
570,570
360,360
570,570
410,410
420,420
570,570
670,670
360,360
570,570
770,770
820,820
620,620
670,670
310,310
620,620
720,720
480,480
620,620
770,770
720,720
620,620
420,420
310,310
420,420
360,360
870,870
620,620
470,250
1120,1120
770,770
670,670
720,720
570,570
870,870
670,670
670,670
570,570
720,720
620,620
570,570
570,570
820,820
1120,1120
620,620
570,570
570,250
570,570
360,360
570,570
360,360
670,670
770,770
670,670
360,360
820,820
670,670
570,570
570,570
570,570
570,570
770,770
570,570
770,770
620,620
420,420
480,480
310,310
870,870
570,570
1070,1070
570,250
570,570
920,920
610,250
970,970
570,570
620,620
620,620
670,670
480,480
570,570
770,770
480,480
620,620
670,670
310,310
620,620
670,670
570,570
570,570
570,570
570,570
920,920
770,770
770,770
360,360
360,360
970,970
670,670
720,720
770,770
770,770
310,310
570,570
620,620
460,460
570,570
620,620
570,570
470,470
770,770
480,480
720,720
620,620
670,670
360,360
920,920
570,570
460,460
820,820
570,570
770,770
770,770
610,570
820,820
570,570
770,770
570,570
670,670
870,870
570,250
570,570
570,570
360,360
570,570
570,570
620,620
870,870
570,570
570,570
570,570
570,570
410,410
360,360
770,770
770,770
920,920
570,570
770,770
770,770
570,570
770,770
670,250
570,570
570,570
360,250
570,570
570,570
570,570
520,520
570,570
670,670
570,570
670,670
720,720
570,570
430,430


==> figures/max-comp-4.csv <==
770,770
1070,1070
870,870
870,870
870,870
720,720
620,620
870,870
720,250
620,620
470,250
820,820
970,970
670,670
770,770
920,920
1120,1120
470,470
1320,1320
1320,1320
1020,1020
570,570
1170,1170
1020,1020
1020,1020
520,520
360,360
620,620
310,310
770,770
310,360
670,670
480,480
520,520
110,110
870,870
1120,1120
1120,1120
480,480
520,520
480,480
770,770
1070,1070
520,520
570,570
570,570
870,870
870,870
480,480
870,870
870,870
570,570
820,820
570,570
520,250
770,770
970,970
470,470
820,820
670,670
920,920
1120,1120
770,770
310,310
970,970
620,620
720,720
770,770
480,480
520,520
620,620
310,310
820,820
110,110
1020,1020
670,670
570,570
360,360
670,670
670,670
520,250
570,570
620,620
360,360
520,520
570,250
720,720
570,570
1020,1020
110,110
620,620
1120,1120
310,250
570,570
670,670
820,820
570,570
570,570
1120,1120
520,520
670,670
570,570
670,670
670,670
970,970
520,480
570,570
570,480
820,820
620,620
520,520
1120,1120
720,720
570,570
770,770
670,670
570,570
620,620
520,520
770,770
520,520
670,670
310,310
520,520
970,970
520,520
670,670
520,520
770,770
670,670
670,670
870,870
520,520
570,570
870,870
480,480
520,520
770,770
720,720
570,570
670,670
670,670
620,620
720,720
720,720
720,720
620,620
570,570
770,250
620,620
720,720
670,670
820,820
720,720
770,670
480,480
570,570
770,770
570,570
870,870
870,870
670,670
820,820
1120,1120
620,620
670,670
870,870
570,520
720,720
1020,1020
1120,1120
570,480
670,670
670,670
620,620
770,770
620,620
480,480
670,670
970,970
670,670
670,670
770,250
570,570
870,870
670,670
870,870
310,310
620,620
620,620
1020,1020
470,250
520,520
620,620
920,920
620,620
670,610
970,970
570,250
970,970
570,570
570,570
920,920
570,250
820,820
720,720
770,770
1020,1020
110,110
820,820
520,520
520,520
620,620
570,570
820,820
720,720
570,570
570,570
520,520
480,480
670,670
770,770
570,570
570,570
470,470
470,470
480,480
480,480
670,670
570,570
620,620
770,770
670,670
670,670
670,670
620,620
470,470
670,250
570,570
480,250
520,520
570,570
570,570
570,570
520,520
970,970
920,920
570,570
920,920
770,770
770,250
620,250
1070,1070
770,770
570,570
620,620
920,920
520,520
670,670
770,770
1170,1170
970,970
620,620
520,480
520,520
1120,1120
1120,1120
870,870
620,620
570,250
620,620
570,250
620,620
870,870
520,520
520,520
720,720
670,670
620,620
620,620
770,770
570,520
670,670
480,480
770,770
820,820
620,620
1020,1020
1120,1120
920,920
470,470
620,620
670,670
670,670
110,110
620,620
620,250
820,820
570,570
670,620
620,570
570,570
920,920
920,920
620,620
1220,1220
620,620
570,570
670,670
820,820
970,970
520,480
1170,1170
570,570
570,570
570,250
570,570
1020,1020
670,670
870,870
480,480
720,720
480,480
720,720
570,570
570,570
520,520
720,720
570,570
1170,1170
470,470
310,310
770,770
620,620
520,520
820,820
620,620
870,870
670,670
520,520
920,770
670,670
480,480
820,820
1120,1120
570,570
520,520
470,470
620,620
970,970
720,720
480,480
670,670
310,310
820,820
520,520
520,520
870,870
870,870
870,870
520,520
110,250
670,670
620,620
770,770
670,670
1070,1070
820,820
670,670
670,670
620,620
820,820
1270,1270
770,250
870,870
820,820
570,570
570,570
670,670
520,520
520,250
520,520
770,770
920,250
520,520
1170,1170
620,620
670,670
820,820
570,570
520,520
620,620
820,820
1020,1020
820,820
820,820
570,570
670,670
520,520
770,770
620,620
670,670
770,770
720,720
620,620
620,250
670,670
520,520
360,360
620,620
310,250
520,520
720,720
670,620
970,970
720,720
920,670
470,470
670,670
670,670
1120,1120
470,250
310,310
770,770
920,920
720,720
1120,1120
670,670
520,520
470,470
720,720
480,480
1120,1120
570,570
520,520
820,820
770,770
570,570
670,670
870,870
570,570
770,770
770,770
870,870
670,670
820,820
670,670
110,110
570,570
570,570
670,670
520,520
520,250
570,570
620,570
820,820
870,870
770,770
570,570
770,770
480,480
1220,1220
520,250
670,670
570,570
720,720
1120,1120
770,770
970,970
720,720
720,720
570,570
720,720
620,620
570,570
970,970
480,480
620,620
820,820
480,480
720,720
920,920
110,110
670,670
770,770
770,770
520,520
520,520
520,480
920,920
670,670
520,520
570,570
920,920
570,620
570,570
480,480
620,620
720,720
520,520


==> figures/max-comp.csv <==
570,570
570,570
410,360
670,670
410,410
620,620
360,420
570,570
820,820
420,420
670,670
670,670
420,420
570,570
570,570
670,670
520,520
570,570
570,570
520,480
770,770
770,770
360,360
360,310
570,570
570,570
670,670
310,420
620,620
670,670
410,410
360,310
480,480
360,420
620,620
820,820
570,570
310,310
570,570
410,410
410,410
360,420
570,570
820,820
310,250
420,420
570,570
360,360
310,310
360,250
820,820
570,570
770,770
670,670
360,420
670,670
360,250
670,670
620,620
820,820
870,870
420,420
310,310
420,420
430,430
570,570
360,310
670,670
720,720
770,770
820,820
360,310
670,670
570,570
410,410
820,820
570,570
410,410
670,670
770,770
570,570
420,420
770,770
570,570
670,670
460,460
410,360
570,570
360,310
570,570
670,670
360,360
430,430
770,770
430,430
460,460
570,570
670,670
360,360
310,310
310,310
360,250
570,570
670,670
570,570
770,770
770,770
620,620
420,420
460,250
310,310
420,420
720,720
670,670
310,420
360,310
670,670
360,310
570,570
310,310
310,420
360,360
670,670
360,360
410,360
480,480
670,670
310,250
460,360
420,420
410,410
410,410
770,770
310,250
410,310
770,770
570,570
820,820
670,670
310,310
570,570
360,310
310,250
310,420
360,310
460,360
410,310
570,570
820,820
360,310
570,570
410,360
310,310
360,250
310,310
310,250
770,770
720,720
620,620
470,470
670,670
310,420
360,360
410,410
670,670
460,460
360,310
310,310
970,970
410,310
360,360
570,570
410,410
670,670
360,310
570,570
570,570
470,470
410,410
360,310
820,820
570,570
360,360
570,570
670,670
360,420
720,720
720,720
570,570
310,420
670,670
770,770
420,420
770,770
360,250
620,620
460,460
620,620
420,420
360,310
310,420
820,820
570,570
420,420
770,770
480,480
820,820
360,310
310,360
460,460
460,460
820,820
360,360
360,360
570,570
670,670
360,310
570,570
570,570
570,570
670,670
360,310
480,480
570,570
920,920
420,420
420,420
570,570
570,570
670,670
620,620
570,570
920,920
360,250
360,420
620,620
360,310
360,360
360,360
410,420
570,570
570,570
420,420
360,360
670,670
460,460
570,570
460,410
670,670
410,410
360,310
410,310
570,570
360,360
360,250
670,670
570,570
820,820
420,420
420,420
770,770
310,420
430,430
410,360
570,570
620,620
360,420
360,360
360,250
670,670
310,250
360,360
770,770
970,970
460,360
770,770
570,570
310,360
720,720
570,570
310,250
570,570
430,430
670,670
570,570
410,310
360,250
360,310
620,620
360,250
870,870
410,410
670,670
920,920
360,310
360,310
470,470
510,510
570,570
360,310
770,770
470,470
570,570
670,670
570,570
470,470
360,420
570,570
360,250
360,310
360,420
570,570
360,310
870,870
570,570
310,250
360,310
310,250
360,360
310,310
770,770
770,770
410,410
570,570
360,420
570,570
410,410
310,250
770,770
520,520
570,570
410,250
570,570
670,670
360,360
570,570
570,570
770,770
570,570
670,670
480,480
410,360
480,480
310,420
310,310
310,250
360,360
570,570
570,570
460,310
570,570
310,310
570,570
360,250
570,570
520,520
420,420
420,420
670,670
470,470
310,250
570,570
360,360
360,310
570,570
570,570
670,670
570,570
360,250
570,570
310,420
570,570
570,570
770,770
520,520
770,770
720,720
480,480
670,670
570,570
570,570
360,310
570,570
870,870
360,420
570,570
360,250
570,570
570,570
310,250
670,670
570,570
570,570
360,250
360,360
360,360
820,820
670,670
670,670
360,420
770,770
360,250
620,620
360,360
870,870
420,420
570,570
670,670
470,470
360,360
670,670
570,570
360,250
570,570
570,570
360,360
670,670
570,570
570,570
310,310
570,570
570,570
620,620
570,570
360,360
480,480
670,670
360,310
360,250
570,570
460,250
670,670
570,570
570,570
1020,1020
420,420
310,310
310,420
470,470
470,250
570,570
570,570
310,310
720,720
420,420
310,310
570,570
470,470
310,250
820,820
620,620
360,310
310,250
670,670
410,310
770,770
460,460
520,520
670,670
570,570
920,920
420,420
420,420
360,310
570,570
820,820
820,820
770,770
770,770
670,670
820,820
310,310
360,360
610,610
360,310
570,570
310,250
770,770
310,250
670,670
360,360
570,570
670,670
310,310
570,570
670,670
670,670
570,570
570,570
410,310
420,420
410,250
360,310
620,620
620,620
570,570
310,310
460,460
520,520
720,720


==> figures/max-comp.txt <==
Maximum step complexity,original (92),condensed (26),1400

==> figures/treesize-comp-2.csv <==
19,19
23,23
45,45
84,84
20,9
29,29
20,20
24,24
23,23
20,20
372,372
38,38
101,101
12,12
80,80
9,9
116,116
46,46
76,76
20,20
57,50
22,1
12,11
18,17
27,27
28,28
19,19
67,67
46,46
15,15
56,56
19,19
18,17
19,18
23,22
9,9
17,1
56,56
30,30
30,30
13,13
46,46
14,14
23,23
11,11
34,34
28,28
41,41
95,86
33,33
15,15
16,16
46,46
49,49
7,7
40,40
7,3
17,17
21,21
15,15
41,41
7,7
44,44
31,31
60,60
40,40
14,14
18,18
29,29
36,36
75,75
13,13
14,14
80,80
64,64
33,33
205,205
30,30
53,53
30,30
13,13
74,74
57,57
30,30
166,166
46,46
103,103
45,1
18,18
50,50
18,18
32,32
30,30
49,49
26,26
44,44
18,17
113,113
66,66
62,62
15,9
41,41
10,10
132,132
67,67
14,14
72,72
74,74
64,64
132,132
26,26
8,8
24,24
17,13
25,15
250,250
25,25
14,14
80,80
44,44
18,18
131,131
99,99
41,41
114,114
56,56
34,34
42,42
27,27
27,27
48,48
13,7
9,9
19,19
72,1
19,19
13,13
33,33
54,54
13,12
18,17
15,14
18,17
107,107
19,19
37,37
32,32
42,42
82,82
44,44
68,68
38,38
18,18
176,176
19,19
177,177
19,19
48,32
30,30
14,14
21,21
28,28
77,77
81,81
17,17
42,42
29,3
15,15
131,1
18,18
52,52
16,16
56,56
24,24
10,10
13,13
90,90
33,33
9,9
52,52
100,100
52,52
42,42
34,34
13,13
13,13
11,11
16,16
71,71
83,83
36,36
31,31
12,12
45,16
89,49
129,129
42,26
77,61
84,74
14,14
12,12
36,36
56,20
20,20
60,60
41,41
14,14
25,25
16,16
32,32
75,75
32,32
17,6
97,64
16,16
11,11
35,35
15,15
11,7
52,52
112,112
19,19
9,9
96,96
14,14
62,60
22,22
136,136
52,52
35,1
60,1
11,11
15,15
44,44
73,73
26,26
15,6
21,12
10,1
12,12
36,36
18,18
16,16
31,31
122,122
38,38
24,24
22,16
39,39
33,33
44,44
18,11
14,3
53,53
34,1
113,113
11,11
45,45
28,28
26,16
22,12
14,14
36,36
32,32
39,39
133,133
46,46
48,48
46,46
94,94
66,66
73,66
20,20
26,26
15,15
65,65
30,30
22,22
45,45
47,47
74,74
31,31
58,57
77,77
16,15
26,26
30,30
34,34
11,11
41,41
27,27
30,30
118,118
29,29
64,64
100,95
40,37
29,29
30,30
28,28
28,28
16,16
26,26
11,11
39,39
45,45
47,47
41,41
32,32
71,71
44,44
28,28
33,33
29,29
20,20
79,79
44,1
21,21
20,20
35,35
31,31
41,41
47,47
21,21
33,33
74,74
49,49
84,84
23,23
41,41
38,38
73,73
50,50
50,50
42,42
67,58
133,133
73,73
40,26
38,26
17,17
26,26
47,47
19,19
23,23
33,33
99,96
23,23
61,61
62,62
146,146
13,13
68,68
41,41
7,7
34,34
48,48
68,68
14,14
22,22
46,46
73,73
40,25
19,19
50,50
67,67
48,48
32,32
26,26
40,40
20,20
44,33
47,43
73,57
151,116
13,1
17,17
16,16
56,53
70,70
14,13
20,19
52,52
26,26
131,96
16,16
54,54
156,156
27,27
31,31
31,31
140,140
32,32
52,52
16,16
20,20
12,12
32,21
37,37
21,21
88,88
94,94
26,26
14,14
101,101
11,11
39,39
49,49
27,27
24,24
58,58
100,100
52,23
65,65
28,28
39,39
143,143
39,39
38,38
128,128
24,24
27,27
66,66
72,72
53,53
9,9
14,13
44,44
25,25
66,66
20,20
14,14
8,8
40,40
17,1
152,152
11,11
19,19
36,36
30,30
18,18
68,1
37,20
77,77
36,34
78,78
49,49
41,41
17,15
47,43
20,3
33,22
27,19
29,29
28,28
15,15
41,41
13,13
86,86
76,76
40,40
55,55
16,16
25,25
68,68
95,95
155,155
273,273
35,35
12,12
94,94
168,168
49,49
116,116
21,21
7,7
50,50
29,29
78,1
12,12
81,81
9,4
67,67
64,64
22,22
32,28
19,14
84,80
23,23
38,38
96,1
6,6
32,32
22,22
8,8
24,24
29,29
17,17
19,19
25,25


==> figures/treesize-comp-3.csv <==
46,33
155,155
56,46
24,24
27,27
67,53
49,35
28,28
74,43
68,38
36,36
24,24
20,20
6,6
24,24
163,102
29,29
55,33
157,111
30,14
39,17
21,21
66,66
25,25
11,1
24,24
35,35
68,33
28,28
18,13
46,46
76,65
13,13
148,148
68,46
71,60
134,134
83,82
94,76
96,82
102,102
8,8
161,161
46,14
33,33
97,79
70,70
138,58
33,33
9,9
105,105
17,5
41,41
17,17
10,10
39,17
24,24
27,27
35,35
45,45
20,20
38,26
62,62
63,53
90,90
60,46
50,40
84,84
39,39
50,39
29,29
19,19
53,53
79,65
33,33
33,33
14,1
32,22
115,56
24,24
15,15
165,165
34,34
37,37
16,16
68,35
56,40
29,29
27,1
31,17
26,26
35,33
15,15
11,11
46,46
164,98
30,30
35,35
122,122
51,42
79,79
104,104
34,34
34,34
44,29
116,51
24,24
26,20
30,30
39,27
13,13
56,56
88,51
30,30
22,22
29,29
53,53
91,86
106,76
32,26
27,27
60,56
36,28
56,36
34,18
23,23
75,71
35,35
56,56
41,26
42,35
23,23
43,19
34,34
65,55
104,104
50,46
28,28
12,12
19,19
87,87
149,149
69,37
17,17
41,41
28,26
22,22
31,22
42,42
94,49
58,58
34,16
20,20
37,33
43,43
51,51
6,6
74,74
22,22
20,20
47,47
25,25
31,13
15,15
49,38
36,35
39,15
22,22
30,30
31,22
47,43
40,40
24,24
10,10
32,24
17,17
12,12
116,116
45,30
9,6
14,14
41,39
52,29
54,46
13,13
106,106
46,17
20,20
45,30
17,17
19,19
35,35
22,22
34,34
40,36
38,38
46,28
109,109
85,85
92,64
36,26
36,28
30,24
57,57
72,72
43,43
48,17
15,15
141,135
27,27
40,40
24,24
39,39
168,168
19,19
31,24
98,49
94,61
34,15
23,23
80,80
33,15
124,79
58,45
138,138
109,72
92,48
34,34
49,49
49,41
68,57
20,20
52,48
27,27
32,1
28,28
23,23
44,44
17,17
17,17
72,72
49,49
79,68
24,24
102,59
28,15
78,61
38,38
35,24
28,17
23,23
31,31
78,46
17,17
40,33
67,51
132,128
13,13
53,42
25,25
64,64
8,8
8,8
43,43
18,18
21,21
120,120
22,22
22,20
31,30
21,5
90,82
32,32
20,20
59,59
27,27
81,81
13,13
30,20
17,7
33,33
31,26
31,31
109,109
9,9
36,20
30,30
65,53
27,15
53,41
153,143
80,70
27,1
137,137
27,27
23,23
64,47
82,70
24,24
17,17
104,69
17,17
82,51
13,13
24,24
26,26
40,40
35,35
34,26
21,21
49,41
131,127
37,37
39,39
40,40
25,25
82,48
19,19
32,32
44,27
25,25
23,23
19,1
32,17
129,129
37,37
6,6
22,22
35,26
36,19
37,29
35,35
69,69
77,70
33,33
17,17
23,23
23,23
47,47
74,52
23,23
32,17
50,39
28,28
8,8
43,43
31,31
29,25
11,11
46,44
93,85
98,81
61,52
59,24
26,26
19,19
14,14
19,19
20,20
25,25
8,1
36,36
93,89
121,109
40,22
32,32
3,3
43,43
37,37
16,16
136,130
30,30
56,56
26,15
38,38
3,3
26,26
88,35
26,1
301,301
17,17
177,177
19,19
37,23
32,22
61,36
23,23
83,56
87,87
44,27
21,21
97,83
108,108
25,25
69,47
40,40
79,79
24,24
47,41
23,23
9,9
121,47
48,42
24,1
31,31
38,23
20,1
44,33
41,41
103,64
24,15
79,67
39,27
44,44
75,67
39,29
53,53
60,38
23,23
65,56
28,18
49,42
44,30
24,24
28,28
76,76
30,28
40,36
19,19
31,31
42,42
111,101
56,56
28,28
8,8
11,11
64,64
8,8
29,29
36,26
76,52
22,22
19,19
53,53
48,48
39,39
21,21
8,8
19,19
60,60
36,36
37,37
75,73
49,37
6,6
61,45
34,22
26,26
31,31
24,24
19,19
61,61
62,39
15,1
37,28
80,60
11,11
122,122
28,28
37,37
122,118
35,34
26,23
28,28
38,19
27,27
19,19
87,70
57,27
28,28
39,39
47,38
162,162
32,32
77,77
20,1
33,33
136,84
26,1
144,144
28,28
38,38
32,32
28,28
130,85
250,230
90,60
45,39
82,82
21,21


==> figures/treesize-comp-4.csv <==
48,48
66,66
73,73
44,44
72,72
24,24
17,17
84,84
20,1
17,17
22,1
75,75
16,16
26,26
191,191
10,10
32,32
19,19
30,30
49,49
17,17
110,102
30,30
57,57
28,28
63,63
11,7
144,144
11,11
107,107
19,18
62,62
72,72
19,19
15,15
57,52
34,34
30,30
38,26
20,20
89,89
36,36
32,32
33,33
112,112
100,100
27,27
33,33
31,31
69,69
107,107
39,27
36,36
42,42
21,7
131,131
44,44
18,18
25,25
90,90
57,57
32,32
34,34
19,19
100,100
15,15
132,132
43,43
92,92
17,17
34,34
19,19
197,197
9,9
46,46
26,26
106,106
13,7
34,34
158,158
8,1
45,45
30,30
21,21
77,77
233,1
11,11
33,33
8,8
13,13
145,119
44,44
15,3
48,48
33,33
77,77
20,20
44,44
8,8
59,59
36,27
147,147
29,29
69,69
53,53
65,49
28,28
33,22
32,32
32,32
7,7
37,37
23,23
32,22
48,43
107,107
23,23
42,32
83,83
25,25
32,32
29,29
15,15
35,35
11,11
86,86
29,29
34,34
36,36
85,85
46,41
173,167
44,44
50,50
32,29
59,59
79,79
39,39
61,58
253,253
263,263
75,33
63,63
34,34
148,148
72,72
66,66
76,76
40,1
53,53
356,356
72,72
44,44
45,45
67,47
43,43
34,34
130,130
147,147
73,73
56,56
18,18
36,36
9,9
12,12
91,91
36,36
34,24
26,19
71,71
52,52
26,18
64,64
89,89
69,69
67,67
18,18
38,38
16,16
30,30
42,42
17,17
10,1
479,479
77,77
17,17
37,32
13,13
30,30
19,19
24,24
16,1
94,94
25,25
34,32
11,11
50,34
51,51
458,1
80,80
77,77
9,9
161,161
24,1
42,31
42,42
97,97
13,13
9,9
37,29
28,28
40,40
37,37
45,45
198,198
104,104
18,18
40,40
16,16
30,30
77,77
23,23
45,45
143,143
19,19
20,20
62,39
41,41
25,20
65,65
19,19
23,23
88,88
52,52
47,47
11,11
21,21
9,1
49,49
28,1
61,61
43,43
36,36
17,17
38,38
28,28
38,38
23,23
52,52
51,51
155,1
38,1
24,24
63,63
41,29
32,32
36,36
38,38
111,103
5,5
11,11
28,28
120,120
59,51
51,51
53,53
30,30
58,58
125,125
316,1
57,57
11,1
30,23
16,16
90,90
46,46
37,37
16,16
65,65
31,31
38,38
114,78
27,27
84,84
44,44
154,154
44,44
123,123
21,21
61,61
14,14
55,55
36,25
58,58
15,15
18,18
9,1
103,103
40,40
51,40
79,64
91,91
80,80
28,28
32,20
49,49
29,29
156,156
42,42
82,82
40,40
42,22
44,44
24,24
19,19
15,1
17,17
74,74
75,75
16,16
50,50
12,12
31,31
23,21
19,11
41,41
32,32
83,83
542,542
43,43
11,11
13,13
162,162
32,32
11,11
60,60
40,33
37,37
60,60
34,34
33,31
33,33
36,36
51,51
44,44
16,16
81,81
18,18
64,64
81,81
60,60
40,26
19,19
17,17
30,30
86,86
52,52
19,19
62,62
23,23
11,11
9,3
50,50
6,6
42,42
33,33
78,78
73,73
80,80
125,125
66,66
207,207
177,177
49,1
221,221
115,115
21,21
52,52
62,62
11,11
20,1
57,57
126,54
100,1
32,32
82,82
60,60
38,34
6,6
8,8
54,54
30,30
47,47
37,37
95,95
45,45
37,37
36,16
42,42
21,21
34,34
28,22
9,9
72,72
39,39
179,1
10,10
17,17
13,7
38,38
9,1
42,42
48,48
188,149
14,14
217,217
70,56
23,23
100,100
19,19
37,37
21,3
15,15
107,107
30,30
56,56
20,20
37,37
10,10
11,11
68,68
34,34
13,13
15,15
44,44
43,43
47,47
42,42
13,13
26,26
70,44
93,93
40,40
76,76
87,87
86,86
32,32
15,15
45,45
62,62
53,53
39,39
7,1
15,15
40,40
48,48
21,21
53,34
30,20
15,15
32,18
7,7
13,1
80,80
25,25
75,75
51,51
66,66
38,38
103,103
17,17
34,34
29,29
42,42
29,29
32,32
45,45
170,170
74,74
97,79
66,66
36,36
13,13
34,34
58,58
63,63
26,26
16,16
39,23
56,56
74,74
10,10
20,20
79,79
62,40
23,23
24,24
47,47
8,8
100,100


==> figures/treesize-comp.csv <==
82,82
34,20
23,5
312,306
15,11
9,9
27,10
124,103
13,13
18,18
92,92
101,56
12,6
42,42
77,70
48,43
12,12
52,52
55,37
87,68
72,61
128,128
15,13
17,5
33,30
74,74
40,30
15,10
40,29
43,35
17,17
19,5
76,76
19,6
120,114
35,35
34,27
25,25
52,52
29,17
19,9
15,8
94,62
278,278
7,1
18,18
174,138
11,5
14,5
21,1
159,141
42,26
44,34
51,34
19,14
52,50
35,1
106,66
30,22
86,79
186,173
23,6
11,5
14,14
24,24
71,66
21,9
38,26
137,127
69,69
34,28
27,13
39,32
24,18
21,15
36,31
35,35
21,11
47,31
45,45
96,58
40,40
32,30
34,18
45,41
15,15
23,17
41,29
25,9
177,90
57,44
21,13
143,143
38,24
20,20
20,20
32,18
44,38
21,5
7,7
12,6
27,1
102,62
68,56
38,18
46,26
34,24
53,46
28,28
22,1
21,9
22,22
79,70
57,57
27,14
15,7
47,40
27,5
39,39
17,7
13,8
17,13
44,44
11,5
25,15
34,30
19,19
25,1
21,11
20,20
15,13
17,17
62,55
23,1
13,11
40,32
54,54
170,84
39,27
19,5
37,36
15,9
9,1
17,8
19,7
29,17
21,17
137,137
101,101
13,8
87,77
25,15
15,5
21,1
17,10
13,1
162,127
70,70
164,150
28,28
149,101
19,6
25,5
21,11
45,45
21,17
15,5
12,8
32,32
26,16
15,11
47,47
19,15
105,60
33,13
52,39
102,76
30,30
23,23
25,5
69,51
36,28
21,15
69,55
126,78
31,14
60,60
67,67
38,26
29,10
48,47
41,31
18,18
35,35
18,1
80,80
21,17
41,41
28,28
31,9
27,14
90,62
37,37
32,32
430,220
40,32
124,109
21,5
13,5
25,15
29,27
36,32
13,5
15,15
72,72
38,18
21,5
108,108
106,75
26,18
28,26
21,12
32,25
34,24
42,30
28,28
30,30
52,52
84,48
82,82
55,55
96,93
30,26
19,1
19,8
115,93
11,6
33,25
29,21
19,12
131,71
34,29
19,8
21,13
38,28
31,25
39,25
15,5
58,48
29,9
21,9
17,8
51,37
17,5
25,1
54,53
28,18
56,56
14,14
20,20
37,31
27,12
125,125
31,17
92,62
50,48
25,8
15,5
21,1
173,150
15,1
19,11
28,26
35,25
23,11
193,146
114,80
13,11
43,31
33,25
12,1
64,47
24,24
34,26
130,130
27,5
9,1
38,16
46,37
15,1
84,73
21,15
63,61
51,49
15,5
25,5
23,23
15,5
51,43
19,7
40,31
26,26
26,26
56,50
34,32
12,12
23,12
57,56
23,1
37,5
15,6
100,88
23,5
111,98
34,20
17,1
27,5
13,1
17,9
34,16
132,108
80,80
21,13
39,39
27,12
47,45
19,13
11,3
42,28
111,111
142,142
5,1
75,68
40,32
7,5
38,18
34,24
39,25
47,47
48,48
28,27
17,13
59,59
21,14
21,13
15,1
27,21
46,46
67,67
17,5
38,26
19,7
28,22
17,1
26,18
28,28
20,20
26,26
31,31
14,14
13,1
34,27
26,14
21,7
38,24
115,90
49,41
71,68
21,1
30,24
29,14
39,39
102,102
40,34
15,15
26,24
75,75
69,49
69,56
83,48
88,66
19,9
51,36
35,29
27,14
36,19
23,1
45,45
44,34
11,1
32,27
38,24
124,79
23,1
33,11
13,5
51,39
98,71
74,48
23,6
80,80
19,1
9,9
23,17
48,31
18,18
32,26
37,23
37,37
27,17
34,28
55,43
23,1
32,18
164,90
11,7
86,68
221,173
41,41
17,13
100,79
152,136
92,86
156,76
29,25
86,54
33,31
19,8
7,1
36,30
15,1
57,42
45,35
84,66
45,31
18,18
25,7
15,12
19,19
81,1
36,30
31,27
17,5
62,58
23,14
19,6
140,76
18,18
19,1
79,79
68,62
25,14
27,1
80,68
21,5
76,68
13,7
25,25
45,40
36,28
48,43
19,18
30,30
21,5
55,35
155,125
40,32
148,146
26,18
28,18
47,47
19,5
19,9
229,203
13,8
33,16
19,1
41,41
9,1
55,47
23,5
83,80
36,20
18,10
38,26
44,42
34,28
32,21
47,47
23,5
16,16
9,1
25,19
49,39
154,154
237,237
23,5
17,9
13,13
40,34


==> figures/treesize-comp.txt <==
Tree size,original (390),condensed (0),310

==> figures/treesize-ratio-vs-coverage-2.csv <==
23,100
30,100
21,100
11,100
26,45
21,100
5,100
31,100
19,100
25,100
8,100
10,100
16,100
33,100
18,100
50,100
8,100
13,100
11,100
0,100
22,87
33,4
85,91
50,94
11,100
8,100
15,100
6,100
6,100
36,100
29,100
38,100
50,94
50,94
42,95
0,100
11,5
13,100
11,100
12,100
15,100
15,100
33,100
17,100
8,100
6,100
6,100
5,100
16,90
10,100
29,100
33,100
12,100
11,100
30,100
10,100
80,42
6,100
10,100
41,100
26,100
50,100
23,100
23,100
22,100
11,100
18,100
13,100
14,100
10,100
18,100
15,100
33,100
18,100
17,100
26,100
11,100
12,100
10,100
13,100
17,100
14,100
25,100
20,100
7,100
12,100
11,100
30,2
18,100
14,100
20,100
7,100
7,100
27,100
18,100
9,100
50,94
12,100
15,100
15,100
40,60
8,100
10,100
6,100
10,100
45,100
11,100
20,100
17,100
3,100
15,100
15,100
33,100
28,76
27,60
14,100
35,100
0,100
10,100
8,100
30,100
13,100
20,100
21,100
13,100
6,100
8,100
8,100
12,100
18,100
7,100
18,53
62,100
29,100
20,1
31,100
20,100
4,100
16,100
71,92
50,94
62,93
50,94
8,100
19,100
11,100
3,100
3,100
6,100
27,100
20,100
23,100
38,100
13,100
29,100
12,100
15,100
20,66
35,100
12,100
37,100
31,100
14,100
9,100
14,100
12,100
29,10
44,100
18,0
7,100
6,100
8,100
8,100
33,100
14,100
33,100
6,100
17,100
16,100
14,100
5,100
10,100
2,100
31,100
20,100
0,100
0,100
35,100
12,100
12,100
9,100
15,100
55,100
21,35
22,55
9,100
29,61
15,79
20,88
25,100
28,100
14,100
29,35
38,100
21,100
38,100
33,100
25,100
38,100
21,100
12,100
11,100
37,35
20,65
7,100
0,100
17,100
27,100
14,63
10,100
9,100
29,100
25,100
10,100
0,100
20,96
21,100
9,100
20,100
28,2
20,1
14,100
12,100
20,100
3,100
6,100
33,40
27,57
62,10
30,100
17,100
23,100
25,100
15,100
12,100
11,100
16,100
14,72
3,100
4,100
3,100
30,61
50,21
17,100
29,2
12,100
13,100
12,100
11,100
25,61
28,54
37,100
10,100
11,100
8,100
16,100
14,100
14,100
14,100
11,100
7,100
11,90
21,100
17,100
12,100
6,100
7,100
7,100
5,100
5,100
17,100
4,100
18,98
10,100
55,93
15,100
13,100
7,100
44,100
33,100
27,100
27,100
6,100
33,100
23,100
12,95
15,92
15,100
3,100
3,100
4,100
11,100
3,100
14,100
17,100
14,100
15,100
16,100
12,100
11,100
10,100
13,100
12,100
17,100
25,100
8,100
20,2
8,100
12,100
21,100
5,100
4,100
4,100
12,100
4,100
13,100
12,100
12,100
21,100
11,100
20,100
12,100
14,100
22,100
25,100
12,86
16,100
17,100
26,65
27,68
33,100
25,100
9,100
29,100
26,100
22,100
6,96
26,100
20,100
20,100
10,100
25,100
18,100
13,100
11,100
6,100
6,100
20,100
20,100
21,100
10,100
21,100
19,62
29,100
22,100
15,100
17,100
13,100
19,100
12,100
15,100
16,75
8,91
12,78
10,76
62,7
23,100
9,100
9,94
17,100
62,92
38,95
18,100
6,100
20,73
22,100
9,100
4,100
13,100
11,100
27,100
14,100
31,100
22,100
18,100
18,100
4,100
23,65
0,100
0,100
5,100
4,100
26,100
7,100
3,100
13,100
10,100
5,100
14,100
38,100
17,100
8,100
19,44
20,100
33,100
6,100
7,100
12,100
21,100
18,100
26,100
31,100
17,100
16,100
16,100
14,100
62,92
3,100
4,100
13,100
19,100
37,100
28,100
13,100
45,5
17,100
30,100
15,100
11,100
12,100
31,100
21,1
23,54
12,100
22,94
13,100
4,100
10,100
25,88
19,91
33,15
23,66
27,70
11,100
13,100
14,100
9,100
42,100
9,100
9,100
8,100
9,100
15,100
33,100
17,100
5,100
11,100
10,100
18,100
30,100
5,100
4,100
8,100
6,100
23,100
0,100
5,100
6,100
13,1
21,100
11,100
50,44
11,100
28,100
15,100
9,87
13,73
6,95
26,100
21,100
20,1
9,100
20,100
6,100
8,100
23,100
20,100
40,100
20,100
22,100


==> figures/treesize-ratio-vs-coverage-3.csv <==
40,71
21,100
39,82
38,100
23,100
22,79
38,71
38,100
32,58
33,55
30,100
44,100
58,100
62,100
20,100
25,62
50,100
32,60
30,70
37,46
35,43
33,100
25,100
22,100
100,9
31,100
36,100
44,48
50,100
80,72
20,100
32,85
33,100
24,100
32,67
31,84
19,100
21,98
38,80
26,85
34,100
55,100
28,100
40,30
28,100
26,81
24,100
42,42
36,100
28,100
18,100
90,29
33,100
30,100
44,100
52,43
44,100
42,100
28,100
27,100
60,100
37,68
34,100
25,84
35,100
47,76
52,80
25,100
44,100
30,78
40,100
54,100
26,100
27,82
34,100
33,100
61,7
33,68
40,48
33,100
29,100
14,100
40,100
26,100
21,100
39,51
36,71
5,100
50,3
25,54
31,100
40,94
45,100
41,100
26,100
34,59
36,100
33,100
34,100
30,82
39,100
38,100
27,100
33,100
20,65
29,43
41,100
46,76
35,100
33,69
62,100
55,100
40,57
28,100
25,100
55,100
21,100
35,94
25,71
29,81
11,100
33,93
12,77
27,64
50,52
20,100
33,94
40,100
25,100
52,63
39,83
30,100
39,44
29,100
42,84
40,100
34,92
37,100
75,100
45,100
34,100
24,100
25,53
30,100
45,100
39,92
33,100
50,70
31,100
36,52
30,100
50,47
60,100
18,89
29,100
31,100
62,100
38,100
27,100
53,100
28,100
25,100
52,41
28,100
30,77
36,97
35,38
50,100
27,100
42,70
27,91
37,100
55,100
50,100
29,75
52,100
44,100
24,100
20,66
45,66
20,100
40,95
29,55
45,85
37,100
27,100
36,36
50,100
36,66
27,100
35,100
11,100
35,100
38,100
41,90
38,100
28,60
36,100
26,100
25,69
35,72
47,77
26,80
25,100
23,100
28,100
33,35
11,100
26,95
5,100
31,100
36,100
52,100
26,100
28,100
50,77
41,50
28,64
50,44
28,100
33,100
55,45
31,63
35,77
42,100
25,66
46,52
35,100
35,100
28,83
26,83
50,100
22,92
33,100
50,3
37,100
38,100
25,100
31,100
43,100
24,100
29,100
26,86
33,100
35,57
35,53
21,78
33,100
41,68
57,60
14,100
16,100
34,58
27,100
55,82
47,76
27,96
20,100
25,79
41,100
38,100
55,100
70,100
25,100
60,100
31,100
29,100
46,100
63,90
53,96
33,23
31,91
40,100
60,100
25,100
12,100
30,100
33,100
33,66
23,41
46,100
37,83
23,100
18,100
27,100
55,55
30,100
39,81
53,55
32,77
25,93
35,87
50,3
22,100
26,100
33,100
17,73
30,85
35,100
30,100
35,66
63,100
36,62
61,100
29,100
60,100
33,100
37,100
41,76
50,100
34,83
27,96
23,100
23,100
34,100
14,100
35,58
9,100
41,100
38,61
29,100
20,100
60,5
35,53
28,100
25,100
62,100
35,100
38,74
35,52
68,78
26,100
27,100
18,90
26,100
16,100
18,100
7,100
20,100
25,70
60,100
35,53
36,78
42,100
50,100
30,100
35,100
23,86
35,100
31,95
20,91
44,82
35,85
48,40
33,100
36,100
40,100
23,100
35,100
41,100
71,12
36,100
32,95
26,90
41,55
29,100
38,100
22,100
27,100
38,100
22,95
50,100
40,100
42,57
42,100
38,100
46,100
41,39
53,3
31,100
72,100
30,100
23,100
35,62
55,68
30,59
13,100
44,67
41,100
45,61
63,100
25,85
29,100
40,100
30,68
20,100
29,100
26,100
18,87
23,100
40,100
42,38
22,87
58,4
40,100
27,60
43,5
25,75
30,100
25,62
50,62
23,84
29,69
27,100
33,89
38,74
26,100
32,63
30,100
34,86
36,64
42,85
37,68
35,100
31,100
41,100
31,93
30,90
41,100
15,100
33,100
23,90
43,100
31,100
38,100
14,100
40,100
66,100
30,100
42,72
29,68
60,100
40,100
15,100
35,100
43,100
63,100
63,100
16,100
22,100
28,100
32,100
24,97
43,75
50,100
25,73
29,64
47,100
55,100
46,100
42,100
26,100
37,62
45,6
47,75
36,75
25,100
34,100
53,100
12,100
20,96
42,97
60,88
29,100
28,50
22,100
40,100
40,80
34,47
31,100
31,100
20,80
28,100
47,100
22,100
54,5
31,100
52,61
33,3
35,100
31,100
33,100
26,100
42,100
25,65
28,92
31,66
47,86
31,100
33,100


==> figures/treesize-ratio-vs-coverage-4.csv <==
14,100
10,100
21,100
23,100
18,100
43,100
35,100
10,100
31,5
40,100
63,4
6,100
20,100
29,100
13,100
29,100
17,100
25,100
9,100
8,100
11,100
8,92
18,100
5,100
4,100
20,100
55,63
10,100
42,100
15,100
60,94
25,100
30,100
41,100
55,100
16,91
12,100
13,100
31,68
33,100
20,100
20,100
22,100
28,100
9,100
17,100
23,100
26,100
13,100
16,100
12,100
29,69
23,100
33,100
46,33
10,100
14,100
41,100
17,100
13,100
11,100
10,100
22,100
45,100
6,100
15,100
10,100
20,100
10,100
50,100
30,100
45,100
10,100
83,100
8,100
21,100
7,100
55,53
31,100
14,100
62,12
21,100
17,100
38,100
24,100
11,0
33,100
40,100
15,100
62,100
16,82
13,100
66,20
21,100
12,100
16,100
30,100
28,100
30,100
22,100
25,75
25,100
26,100
24,100
10,100
29,75
35,100
31,66
9,100
33,100
25,100
12,100
38,100
33,68
21,89
17,100
41,100
25,76
24,100
23,100
11,100
15,100
33,100
16,100
22,100
30,100
13,100
20,100
27,100
19,100
29,89
15,96
28,100
4,100
20,90
31,100
16,100
18,100
14,95
8,100
10,100
20,44
24,100
18,100
16,100
13,100
13,100
17,100
21,2
13,100
7,100
21,100
17,100
31,100
17,70
27,100
5,100
4,100
16,100
16,100
9,100
35,100
13,100
14,100
50,100
8,100
12,100
26,70
25,73
7,100
7,100
33,69
24,100
22,100
6,100
19,100
30,100
33,100
33,100
13,100
28,100
20,100
30,10
11,100
17,100
37,100
22,86
25,100
25,100
23,100
8,100
45,6
7,100
33,100
17,94
33,100
15,68
9,100
12,0
11,100
25,100
33,100
10,100
45,4
14,73
19,100
20,100
14,100
83,100
26,78
21,100
16,100
20,100
15,100
10,100
5,100
41,100
29,100
36,100
35,100
18,100
21,100
23,100
11,100
40,100
50,100
35,62
33,100
41,80
27,100
31,100
25,100
15,100
19,100
13,100
8,100
38,100
33,11
12,100
35,3
12,100
23,100
31,100
35,100
27,100
13,100
13,100
6,100
20,100
12,100
26,0
41,2
12,100
18,100
26,70
26,100
18,100
23,100
14,92
33,100
8,100
10,100
11,100
21,86
12,100
12,100
7,100
14,100
14,100
15,0
19,100
50,9
35,76
27,100
18,100
17,100
20,100
28,100
23,100
27,100
16,100
21,68
31,100
17,100
21,100
13,100
20,100
12,100
13,100
14,100
50,100
14,100
40,69
21,100
55,100
27,100
50,11
16,100
23,100
15,78
17,81
10,100
8,100
12,100
35,62
9,100
33,100
11,100
10,100
11,100
17,100
28,52
7,100
31,100
38,100
38,6
21,100
10,100
11,100
19,100
26,100
21,100
26,100
33,91
40,57
23,100
42,100
8,100
9,100
2,100
50,100
37,100
10,100
11,100
40,100
21,100
22,82
18,100
17,100
17,100
20,93
22,100
17,100
18,100
12,100
35,100
23,100
41,100
16,100
12,100
14,100
33,65
26,100
60,100
9,100
21,100
28,100
0,100
0,100
18,100
55,100
83,33
16,100
22,100
13,100
14,100
12,100
14,100
12,100
14,100
14,100
9,100
9,100
27,2
8,100
21,100
38,100
30,100
15,100
40,100
50,5
22,100
13,42
10,1
21,100
13,100
27,100
25,89
30,100
20,100
21,100
17,100
19,100
18,100
8,100
13,100
26,100
41,44
14,100
13,100
23,100
46,78
7,100
25,100
29,100
18,0
25,100
33,100
55,53
28,100
83,11
21,100
7,100
11,79
20,100
9,100
24,80
31,100
15,100
29,100
14,100
38,14
55,100
15,100
17,100
20,100
21,100
31,100
33,100
37,100
17,100
28,100
13,100
28,100
27,100
23,100
20,100
35,100
41,100
22,100
20,62
14,100
26,100
14,100
10,100
12,100
12,100
55,100
25,100
12,100
18,100
31,100
55,14
45,100
23,100
18,100
18,100
26,64
50,66
15,100
38,56
9,100
40,7
8,100
31,100
13,100
10,100
26,100
12,100
10,100
25,100
38,100
18,100
25,100
26,100
8,100
26,100
9,100
15,100
17,81
16,100
11,100
62,100
18,100
21,100
17,100
35,100
40,100
35,58
14,100
11,100
44,100
28,100
15,100
27,64
31,100
30,100
15,100
42,100
22,100


==> figures/treesize-ratio-vs-coverage.csv <==
29,100
65,58
82,21
8,98
36,73
16,100
75,37
24,83
5,100
66,100
20,100
42,55
50,50
29,100
4,90
16,89
12,100
26,100
42,67
21,78
20,84
28,100
20,86
90,29
22,90
31,100
34,75
33,66
38,72
33,81
38,100
75,26
16,100
76,31
15,95
22,100
35,79
35,100
29,100
44,58
20,47
63,53
42,65
32,100
80,14
61,100
18,79
55,45
87,35
85,4
15,88
50,61
31,77
25,66
25,73
4,96
72,2
37,62
37,73
11,91
9,93
57,26
85,45
70,100
63,100
17,92
78,42
43,68
19,92
27,100
35,82
23,48
19,82
53,75
40,71
9,86
40,100
53,52
30,65
12,100
42,60
69,100
25,93
55,52
29,91
38,100
25,73
45,70
56,36
46,50
30,77
30,61
53,100
34,63
50,100
62,100
56,56
25,86
92,23
60,100
71,50
93,3
38,60
37,82
63,47
33,56
26,70
14,86
33,100
56,4
33,42
66,100
16,88
3,100
46,51
60,46
28,85
87,18
31,100
60,41
25,61
36,76
0,100
62,45
58,60
7,88
12,100
85,4
43,52
66,100
36,86
25,100
18,88
100,4
36,84
40,80
29,100
57,49
35,69
63,26
18,97
70,60
100,11
70,47
58,36
45,58
21,80
17,100
0,100
55,61
22,88
29,60
66,33
92,4
66,58
87,7
22,78
20,100
21,91
33,100
37,67
50,31
87,20
57,52
34,100
33,80
60,33
71,66
0,100
41,61
30,73
58,100
35,78
50,57
73,39
23,75
16,74
26,100
11,100
60,20
33,73
38,77
38,71
31,79
40,61
61,45
10,100
25,100
44,68
75,34
4,97
31,75
63,100
34,100
63,5
4,100
33,80
5,100
76,100
77,29
53,51
33,68
0,100
50,100
45,51
5,80
16,87
92,23
50,38
38,60
22,93
15,88
77,38
30,100
22,100
43,47
84,23
17,100
38,70
42,69
5,92
50,57
31,78
31,70
26,71
68,100
52,100
23,100
44,57
33,100
16,100
16,96
25,86
83,5
69,42
31,80
62,54
26,75
33,72
30,63
27,54
11,85
45,42
21,61
34,73
19,80
42,64
50,33
19,82
63,31
69,42
54,47
44,72
83,29
93,4
16,98
50,64
34,100
60,100
69,100
22,83
46,44
50,100
34,54
43,67
19,96
46,32
60,33
92,4
14,86
77,6
38,57
27,92
40,71
47,47
33,75
24,70
50,84
40,72
40,75
71,8
25,73
66,100
23,76
21,100
88,18
85,11
61,42
33,80
90,6
21,86
31,71
21,96
19,96
45,33
86,20
14,100
35,33
29,84
84,36
25,77
23,100
25,100
17,89
22,94
55,100
57,52
15,98
85,4
86,13
70,40
8,88
80,21
23,88
37,58
80,5
93,18
100,7
54,52
50,47
36,81
18,100
18,61
28,100
55,44
17,95
50,68
85,27
37,66
37,100
0,100
83,20
20,90
28,80
83,71
47,47
38,70
33,64
44,100
5,100
23,96
38,76
0,100
25,66
41,61
100,6
22,77
44,100
7,100
20,29
54,68
72,36
35,78
91,5
50,69
25,100
58,100
60,100
29,100
45,100
87,7
27,79
43,53
46,33
35,63
20,78
4,83
18,95
76,4
42,80
31,48
36,100
15,100
8,85
23,100
15,92
4,100
22,71
13,81
42,57
19,75
66,47
40,70
30,82
31,51
52,52
93,4
24,100
39,77
85,9
21,84
54,63
37,63
92,4
71,33
60,38
18,76
36,72
15,64
26,26
17,100
100,5
8,100
35,73
35,64
33,100
37,81
45,62
33,100
50,62
36,82
27,78
78,4
55,56
43,54
50,63
2,79
17,78
58,100
50,76
26,79
18,89
14,93
56,48
21,86
42,62
26,93
14,42
83,14
31,83
50,6
17,73
13,77
8,78
24,68
33,100
85,28
44,80
36,100
32,1
33,83
33,87
90,29
17,93
35,60
63,31
47,54
27,100
100,5
13,100
22,91
52,56
100,3
17,85
86,23
13,89
58,53
33,100
4,88
45,77
23,89
72,94
61,100
92,23
50,63
9,80
19,80
7,98
41,69
33,64
30,100
81,26
57,47
9,88
55,61
58,48
90,5
44,100
83,11
16,85
92,21
8,96
52,55
60,55
42,68
25,95
29,82
35,65
40,100
73,21
76,100
55,11
33,76
20,79
0,100
24,100
92,21
38,52
63,100
20,85


==> figures/treesize-ratio-vs-coverage.txt <==
original vs. condensed,Signature coverage (%),Ratio of Tree size (%),100
